Fast SceneScript: Fast and Accurate Language-Based 3D Scene Understanding via Multi-Token Prediction

Recent perception-generalist approaches based on language models have achieved state-of-the-art results across diverse tasks, including 3D scene layout estimation and 3D object detection, via unified architecture and interface. However, these approaches rely on autoregressive next-token prediction, which is inherently slow. In this work, we introduce Fast SceneScript, a novel structured language model for accurate and efficient 3D scene understanding. Our method employs multi-token prediction (MTP) to reduce the number of autoregressive iterations and significantly accelerate inference. While MTP improves speed, unreliable token predictions can significantly reduce accuracy. To filter out unreliable tokens, we adapt self-speculative decoding (SSD) for structured language models and introduce confidence-guided decoding (CGD) with an improved scoring mechanism for token reliability. Furthermore, we design a parameter-efficient mechanism that reduces the parameter overhead of MTP. Extensive experiments on synthetic and real-world benchmarks demonstrate that Fast SceneScript can generate up to 9 tokens per decoder inference step without compromising accuracy, while adding only $\sim7.5\%$ additional parameters.

==> ase_split/detection_test.txt <==
2
10
11
48
69
74
88
92
107
109
126
129
130
151
153
247
253
257
313
331
333
345
368
403
412
432
444
458
491
518
547
580
594
632
678
691
695
698
706
723
751
753
778
810
842
864
896
942
944
958
980
982
989
994
1028
1045
1066
1084
1171
1221
1265
1268
1272
1282
1290
1304
1305
1321
1324
1326
1343
1351
1354
1361
1385
1386
1405
1410
1412
1467
1469
1475
1485
1505
1508
1526
1528
1545
1558
1574
1586
1592
1612
1629
1644
1668
1670
1673
1682
1694
1731
1732
1737
1739
1748
1780
1821
1840
1853
1888
1894
1924
1967
1979
1995
2030
2042
2069
2071
2086
2093
2108
2122
2126
2143
2148
2184
2199
2205
2224
2245
2248
2281
2285
2298
2318
2328
2345
2346
2398
2408
2411
2458
2463
2467
2478
2502
2507
2511
2515
2631
2639
2655
2700
2734
2735
2737
2771
2773
2778
2787
2807
2816
2820
2823
2842
2876
2920
2930
2931
2959
2960
2986
2990
3009
3035
3051
3055
3071
3102
3113
3126
3127
3129
3149
3233
3255
3276
3331
3342
3347
3352
3358
3359
3375
3384
3408
3428
3432
3439
3474
3541
3602
3617
3629
3633
3663
3671
3681
3689
3696
3732
3755
3804
3843
3844
3853
3881
3897
3918
3975
4021
4028
4035
4042
4137
4142
4149
4198
4231
4233
4246
4264
4275
4346
4402
4450
4457
4481
4487
4504
4506
4525
4549
4572
4597
4608
4615
4646
4709
4726
4772
4802
4807
4836
4880
4888
4895
4897
4916
4927
4930
4977
4995
5077
5079
5083
5087
5095
5099
5100
5193
5209
5212
5242
5288
5289
5292
5300
5380
5407
5420
5469
5480
5481
5482
5496
5513
5542
5573
5604
5608
5671
5675
5678
5696
5712
5718
5726
5728
5736
5744
5751
5793
5858
5894
5898
5919
5984
5986
6002
6005
6009
6017
6042
6105
6141
6154
6163
6177
6195
6210
6253
6256
6275
6303
6333
6344
6369
6382
6405
6422
6462
6469
6476
6481
6527
6546
6597
6604
6616
6618
6687
6694
6719
6736
6751
6775
6780
6788
6793
6819
6848
6858
6863
6865
6911
6914
7010
7048
7088
7095
7131
7150
7166
7184
7200
7214
7218
7233
7245
7250
7279
7309
7335
7346
7353
7440
7443
7474
7509
7512
7549
7569
7573
7593
7594
7617
7621
7623
7625
7626
7652
7656
7658
7668
7675
7697
7731
7768
7803
7809
7811
7825
7864
7878
7896
7917
7925
7946
8038
8063
8075
8080
8127
8131
8215
8218
8234
8243
8255
8258
8294
8314
8327
8347
8397
8412
8429
8445
8462
8468
8471
8537
8572
8574
8577
8597
8624
8651
8653
8657
8658
8687
8741
8778
8787
8827
8832
8843
8872
8889
8895
8902
8938
8946
8956
8960
8961
8970
8972
8988
9042
9045
9090
9135
9136
9159
9169
9190
9225
9249
9255
9281
9290
9293
9310
9358
9375
9389
9395
9414
9458
9470
9476
9495
9497
9509
9532
9534
9539
9548
9591
9600
9623
9635
9651
9661
9665
9667
9694
9752
9756
9778
9789
9815
9829
9834
9835
9855
9858
9929
9950
9970
10006
10014
10111
10125
10131
10141
10146
10155
10212
10221
10269
10278
10364
10414
10506
10545
10546
10560
10561
10584
10641
10644
10670
10712
10715
10721
10762
10767
10788
10791
10846
10890
10927
10983
11047
11073
11075
11088
11157
11172
11173
11191
11229
11237
11240
11251
11284
11306
11309
11344
11469
11482
11514
11539
11570
11579
11593
11615
11617
11639
11662
11686
11689
11697
11711
11712
11713
11716
11718
11750
11796
11816
11824
11832
11841
11876
11899
11918
12017
12047
12057
12074
12097
12111
12114
12118
12120
12153
12179
12184
12219
12222
12267
12298
12411
12427
12463
12574
12610
12630
12634
12677
12680
12688
12694
12726
12749
12750
12754
12756
12775
12809
12828
12836
12840
12851
12858
12872
12880
12884
12902
12926
12929
12960
12980
13036
13037
13065
13081
13101
13103
13152
13171
13222
13223
13231
13250
13261
13270
13324
13337
13345
13360
13375
13398
13401
13427
13431
13444
13453
13487
13521
13537
13557
13569
13578
13596
13621
13634
13647
13766
13780
13783
13799
13801
13844
13857
13889
13936
13938
13964
13992
14005
14006
14009
14026
14039
14102
14113
14138
14156
14168
14178
14182
14184
14196
14200
14204
14221
14229
14292
14323
14344
14360
14403
14414
14422
14424
14470
14474
14490
14515
14519
14528
14530
14548
14561
14570
14582
14629
14635
14652
14669
14681
14714
14718
14723
14724
14725
14728
14765
14807
14808
14828
14868
14879
14895
14897
14904
14932
14946
14947
14950
14961
14963
14968
14975
14985
14986
15001
15022
15025
15029
15038
15061
15090
15096
15139
15141
15166
15188
15209
15230
15284
15289
15304
15318
15353
15367
15378
15431
15437
15439
15447
15471
15476
15556
15590
15633
15645
15648
15665
15681
15705
15721
15748
15754
15762
15763
15814
15838
15850
15853
15877
15878
15901
15934
15936
15957
15967
15986
16026
16029
16055
16058
16083
16106
16125
16171
16175
16219
16348
16357
16360
16382
16386
16410
16451
16469
16495
16513
16544
16566
16581
16589
16642
16661
16733
16734
16745
16785
16791
16802
16805
16812
16836
16855
16862
16889
16912
16921
16966
16975
16986
17020
17021
17088
17092
17101
17111
17114
17132
17170
17174
17183
17241
17250
17369
17404
17415
17456
17501
17543
17561
17570
17588
17600
17616
17640
17642
17643
17689
17691
17717
17734
17788
17792
17793
17818
17855
17872
17895
17953
17955
17979
17981
17989
17992
17999
18009
18033
18038
18047
18048
18105
18131
18136
18157
18171
18191
18228
18246
18274
18294
18328
18335
18349
18359
18370
18386
18412
18434
18436
18448
18465
18477
18505
18507
18516
18517
18519
18523
18548
18584
18594
18597
18604
18625
18632
18643
18700
18703
18705
18711
18715
18719
18723
18728
18772
18815
18818
18853
18859
18880
18902
18919
18924
18936
18960
18961
18977
19008
19030
19072
19098
19103
19139
19171
19192
19201
19230
19253
19255
19263
19274
19278
19344
19349
19375
19381
19385
19422
19521
19523
19539
19548
19578
19615
19638
19724
19732
19742
19751
19764
19769
19823
19828
19838
19846
19897
19926
19944
19951
19956
19961
19971


==> ase_split/detection_train.txt <==
0
1
3
4
5
6
7
8
9
12
13
14
15
16
17
18
19
20
21
22
23
24
25
26
27
28
29
30
31
32
33
34
35
36
37
38
39
40
41
42
43
44
45
46
47
49
50
51
52
53
54
55
56
57
58
59
60
61
62
63
64
65
66
67
68
70
71
72
73
75
76
77
78
79
80
81
82
83
84
85
86
87
89
90
91
93
94
95
96
97
98
99
100
101
102
103
104
105
106
108
110
111
112
113
114
115
116
117
118
119
120
121
122
123
124
125
127
128
131
132
133
134
135
136
137
138
139
140
141
142
143
144
145
146
147
148
149
150
152
154
155
156
157
158
159
160
161
162
163
164
165
166
167
168
169
170
171
172
173
174
175
176
177
178
179
180
181
182
183
184
185
186
187
188
189
190
191
192
193
194
195
196
197
198
199
200
201
202
203
204
205
206
207
208
209
210
211
212
213
214
215
216
217
218
219
220
221
222
223
224
225
226
227
228
229
230
231
232
233
234
235
236
237
238
239
240
241
242
243
244
245
246
248
249
250
251
252
254
255
256
258
259
260
261
262
263
264
265
266
267
268
269
270
271
272
273
274
275
276
277
278
279
280
281
282
283
284
285
286
287
288
289
290
291
292
293
294
295
296
297
298
299
300
301
302
303
304
305
306
307
308
309
310
311
312
314
315
316
317
318
319
320
321
322
323
324
325
326
327
328
329
330
332
334
335
336
337
338
339
340
341
342
343
344
346
347
348
349
350
351
352
353
354
355
356
357
358
359
360
361
362
363
364
365
366
367
369
370
371
372
373
374
375
376
377
378
379
380
381
382
383
384
385
386
387
388
389
390
391
392
393
394
395
396
397
398
399
400
401
402
404
405
406
407
408
409
410
411
413
414
415
416
417
418
419
420
421
422
423
424
425
426
427
428
429
430
431
433
434
435
436
437
438
439
440
441
442
443
445
446
447
448
449
450
451
452
453
454
455
456
457
459
460
461
462
463
464
465
466
467
468
469
470
471
472
473
474
475
476
477
478
479
480
481
482
483
484
485
486
487
488
489
490
492
493
494
495
496
497
498
499
500
501
502
503
504
505
506
507
508
509
510
511
512
513
514
515
516
517
519
520
521
522
523
524
525
526
527
528
529
530
531
532
533
534
535
536
537
538
539
540
541
542
543
544
545
546
548
549
550
551
552
553
554
555
556
557
558
559
560
561
562
563
564
565
566
567
568
569
570
571
572
573
574
575
576
577
578
579
581
582
583
584
585
586
587
588
589
590
591
592
593
595
596
597
598
599
600
601
602
603
604
605
606
607
608
609
610
611
612
613
614
615
616
617
618
619
620
621
622
623
624
625
626
627
628
629
630
631
633
634
635
636
637
638
639
640
641
642
643
644
645
646
647
648
649
650
651
652
653
654
655
656
657
658
659
660
661
662
663
664
665
666
667
668
669
670
671
672
673
674
675
676
677
679
680
681
682
683
684
685
686
687
688
689
690
692
693
694
696
697
699
700
701
702
703
704
705
707
708
709
710
711
712
713
714
715
716
717
718
719
720
721
722
724
725
726
727
728
729
730
731
732
733
734
735
736
737
738
739
740
741
742
743
744
745
746
747
748
749
750
752
754
755
756
757
758
759
760
761
762
763
764
765
766
767
768
769
770
771
772
773
774
775
776
777
779
780
781
782
783
784
785
786
787
788
789
790
791
792
793
794
795
796
797
798
799
800
801
802
803
804
805
806
807
808
809
811
812
813
814
815
816
817
818
819
820
821
822
823
824
825
826
827
828
829
830
831
832
833
834
835
836
837
838
839
840
841
843
844
845
846
847
848
849
850
851
852
853
854
855
856
857
858
859
860
861
862
863
865
866
867
868
869
870
871
872
873
874
875
876
877
878
879
880
881
882
883
884
885
886
887
888
889
890
891
892
893
894
895
897
898
899
900
901
902
903
904
905
906
907
908
909
910
911
912
913
914
915
916
917
918
919
920
921
922
923
924
925
926
927
928
929
930
931
932
933
934
935
936
937
938
939
940
941
943
945
946
947
948
949
950
951
952
953
954
955
956
957
959
960
961
962
963
964
965
966
967
968
969
970
971
972
973
974
975
976
977
978
979
981
983
984
985
986
987
988
990
991
992
993
995
996
997
998
999
1000
1001
1002
1003
1004
1005
1006
1007
1008
1009
1010
1011
1012
1013
1014
1015
1016
1017
1018
1019
1020
1021
1022
1023
1024
1025
1026
1027
1029
1030
1031
1032
1033
1034
1035
1036
1037
1038
1039
1040
1041
1042
1043
1044
1046
1047
1048
1049
1050
1051
1052
1053
1054
1055
1056
1057
1058
1059
1060
1061
1062
1063
1064
1065
1067
1068
1069
1070
1071
1072
1073
1074
1075
1076
1077
1078
1079
1080
1081
1082
1083
1085
1086
1087
1088
1089
1090
1091
1092
1093
1094
1095
1096
1097
1098
1099
1100
1101
1102
1103
1104
1105
1106
1107
1108
1109
1110
1111
1112
1113
1114
1115
1116
1117
1118
1119
1120
1121
1122
1123
1124
1125
1126
1127
1128
1129
1130
1131
1132
1133
1134
1135
1136
1137
1138
1139
1140
1141
1142
1143
1144
1145
1146
1147
1148
1149
1150
1151
1152
1153
1154
1155
1156
1157
1158
1159
1160
1161
1162
1163
1164
1165
1166
1167
1168
1169
1170
1172
1173
1174
1175
1176
1177
1178
1179
1180
1181
1182
1183
1184
1185
1186
1187
1188
1189
1190
1191
1192
1193
1194
1195
1196
1197
1198
1199
1200
1201
1202
1203
1204
1205
1206
1207
1208
1209
1210
1211
1212
1213
1214
1215
1216
1217
1218
1219
1220
1222
1223
1224
1225
1226
1227
1228
1229
1230
1231
1232
1233
1234
1235
1236
1237
1238
1239
1240
1241
1242
1243
1244
1245
1246
1247
1248
1249
1250
1251
1252
1253
1254
1255
1256
1257
1258
1259
1260
1261
1262
1263
1264
1266
1267
1269
1270
1271
1273
1274
1275
1276
1277
1278
1279
1280
1281
1283
1284
1285
1286
1287
1288
1289
1291
1292
1293
1294
1295
1296
1297
1298
1299
1300
1301
1302
1303
1306
1307
1308
1309
1310
1311
1312
1313
1314
1315
1316
1317
1318
1319
1320
1322
1323
1325
1327
1328
1329
1330
1331
1332
1333
1334
1335
1336
1337
1338
1339
1340
1341
1342
1344
1345
1346
1347
1348
1349
1350
1352
1353
1355
1356
1357
1358
1359
1360
1362
1363
1364
1365
1366
1367
1368
1369
1370
1371
1372
1373
1374
1375
1376
1377
1378
1379
1380
1381
1382
1383
1384
1387
1388
1389
1390
1391
1392
1393
1394
1395
1396
1397
1398
1399
1400
1401
1402
1403
1404
1406
1407
1408
1409
1411
1413
1414
1415
1416
1417
1418
1419
1420
1421
1422
1423
1424
1425
1426
1427
1428
1429
1430
1431
1432
1433
1434
1435
1436
1437
1438
1439
1440
1441
1442
1443
1444
1445
1446
1447
1448
1449
1450
1451
1452
1453
1454
1455
1456
1457
1458
1459
1460
1461
1462
1463
1464
1465
1466
1468
1470
1471
1472
1473
1474
1476
1477
1478
1479
1480
1481
1482
1483
1484
1486
1487
1488
1489
1490
1491
1492
1493
1494
1495
1496
1497
1498
1499
1500
1501
1502
1503
1504
1506
1507
1509
1510
1511
1512
1513
1514
1515
1516
1517
1518
1519
1520
1521
1522
1523
1524
1525
1527
1529
1530
1531
1532
1533
1534
1535
1536
1537
1538
1539
1540
1541
1542
1543
1544
1546
1547
1548
1549
1550
1551
1552
1553
1554
1555
1556
1557
1559
1560
1561
1562
1563
1564
1565
1566
1567
1568
1569
1570
1571
1572
1573
1575
1576
1577
1578
1579
1580
1581
1582
1583
1584
1585
1587
1588
1589
1590
1591
1593
1594
1595
1596
1597
1598
1599
1600
1601
1602
1603
1604
1605
1606
1607
1608
1609
1610
1611
1613
1614
1615
1616
1617
1618
1619
1620
1621
1622
1623
1624
1625
1626
1627
1628
1630
1631
1632
1633
1634
1635
1636
1637
1638
1639
1640
1641
1642
1643
1645
1646
1647
1648
1649
1650
1651
1652
1653
1654
1655
1656
1657
1658
1659
1660
1661
1662
1663
1664
1665
1666
1667
1669
1671
1672
1674
1675
1676
1677
1678
1679
1680
1681
1683
1684
1685
1686
1687
1688
1689
1690
1691
1692
1693
1695
1696
1697
1698
1699
1700
1701
1702
1703
1704
1705
1706
1707
1708
1709
1710
1711
1712
1713
1714
1715
1716
1717
1718
1719
1720
1721
1722
1723
1724
1725
1726
1727
1728
1729
1730
1733
1734
1735
1736
1738
1740
1741
1742
1743
1744
1745
1746
1747
1749
1750
1751
1752
1753
1754
1755
1756
1757
1758
1759
1760
1761
1762
1763
1764
1765
1766
1767
1768
1769
1770
1771
1772
1773
1774
1775
1776
1777
1778
1779
1781
1782
1783
1784
1785
1786
1787
1788
1789
1790
1791
1792
1793
1794
1795
1796
1797
1798
1799
1800
1801
1802
1803
1804
1805
1806
1807
1808
1809
1810
1811
1812
1813
1814
1815
1816
1817
1818
1819
1820
1822
1823
1824
1825
1826
1827
1828
1829
1830
1831
1832
1833
1834
1835
1836
1837
1838
1839
1841
1842
1843
1844
1845
1846
1847
1848
1849
1850
1851
1852
1854
1855
1856
1857
1858
1859
1860
1861
1862
1863
1864
1865
1866
1867
1868
1869
1870
1871
1872
1873
1874
1875
1876
1877
1878
1879
1880
1881
1882
1883
1884
1885
1886
1887
1889
1890
1891
1892
1893
1895
1896
1897
1898
1899
1900
1901
1902
1903
1904
1905
1906
1907
1908
1909
1910
1911
1912
1913
1914
1915
1916
1917
1918
1919
1920
1921
1922
1923
1925
1926
1927
1928
1929
1930
1931
1932
1933
1934
1935
1936
1937
1938
1939
1940
1941
1942
1943
1944
1945
1946
1947
1948
1949
1950
1951
1952
1953
1954
1955
1956
1957
1958
1959
1960
1961
1962
1963
1964
1965
1966
1968
1969
1970
1971
1972
1973
1974
1975
1976
1977
1978
1980
1981
1982
1983
1984
1985
1986
1987
1988
1989
1990
1991
1992
1993
1994
1996
1997
1998
1999
2000
2001
2002
2003
2004
2005
2006
2007
2008
2009
2010
2011
2012
2013
2014
2015
2016
2017
2018
2019
2020
2021
2022
2023
2024
2025
2026
2027
2028
2029
2031
2032
2033
2034
2035
2036
2037
2038
2039
2040
2041
2043
2044
2045
2046
2047
2048
2049
2050
2051
2052
2053
2054
2055
2056
2057
2058
2059
2060
2061
2062
2063
2064
2065
2066
2067
2068
2070
2072
2073
2074
2075
2076
2077
2078
2079
2080
2081
2082
2083
2084
2085
2087
2088
2089
2090
2091
2092
2094
2095
2096
2097
2098
2099
2100
2101
2102
2103
2104
2105
2106
2107
2109
2110
2111
2112
2113
2114
2115
2116
2117
2118
2119
2120
2121
2123
2124
2125
2127
2128
2129
2130
2131
2132
2133
2134
2135
2136
2137
2138
2139
2140
2141
2142
2144
2145
2146
2147
2149
2150
2151
2152
2153
2154
2155
2156
2157
2158
2159
2160
2161
2162
2163
2164
2165
2166
2167
2168
2169
2170
2171
2172
2173
2174
2175
2176
2177
2178
2179
2180
2181
2182
2183
2185
2186
2187
2188
2189
2190
2191
2192
2193
2194
2195
2196
2197
2198
2200
2201
2202
2203
2204
2206
2207
2208
2209
2210
2211
2212
2213
2214
2215
2216
2217
2218
2219
2220
2221
2222
2223
2225
2226
2227
2228
2229
2230
2231
2232
2233
2234
2235
2236
2237
2238
2239
2240
2241
2242
2243
2244
2246
2247
2249
2250
2251
2252
2253
2254
2255
2256
2257
2258
2259
2260
2261
2262
2263
2264
2265
2266
2267
2268
2269
2270
2271
2272
2273
2274
2275
2276
2277
2278
2279
2280
2282
2283
2284
2286
2287
2288
2289
2290
2291
2292
2293
2294
2295
2296
2297
2299
2300
2301
2302
2303
2304
2305
2306
2307
2308
2309
2310
2311
2312
2313
2314
2315
2316
2317
2319
2320
2321
2322
2323
2324
2325
2326
2327
2329
2330
2331
2332
2333
2334
2335
2336
2337
2338
2339
2340
2341
2342
2343
2344
2347
2348
2349
2350
2351
2352
2353
2354
2355
2356
2357
2358
2359
2360
2361
2362
2363
2364
2365
2366
2367
2368
2369
2370
2371
2372
2373
2374
2375
2376
2377
2378
2379
2380
2381
2382
2383
2384
2385
2386
2387
2388
2389
2390
2391
2392
2393
2394
2395
2396
2397
2399
2400
2401
2402
2403
2404
2405
2406
2407
2409
2410
2412
2413
2414
2415
2416
2417
2418
2419
2420
2421
2422
2423
2424
2425
2426
2427
2428
2429
2430
2431
2432
2433
2434
2435
2436
2437
2438
2439
2440
2441
2442
2443
2444
2445
2446
2447
2448
2449
2450
2451
2452
2453
2454
2455
2456
2457
2459
2460
2461
2462
2464
2465
2466
2468
2469
2470
2471
2472
2473
2474
2475
2476
2477
2479
2480
2481
2482
2483
2484
2485
2486
2487
2488
2489
2490
2491
2492
2493
2494
2495
2496
2497
2498
2499
2500
2501
2503
2504
2505
2506
2508
2509
2510
2512
2513
2514
2516
2517
2518
2519
2520
2521
2522
2523
2524
2525
2526
2527
2528
2529
2530
2531
2532
2533
2534
2535
2536
2537
2538
2539
2540
2541
2542
2543
2544
2545
2546
2547
2548
2549
2550
2551
2552
2553
2554
2555
2556
2557
2558
2559
2560
2561
2562
2563
2564
2565
2566
2567
2568
2569
2570
2571
2572
2573
2574
2575
2576
2577
2578
2579
2580
2581
2582
2583
2584
2585
2586
2587
2588
2589
2590
2591
2592
2593
2594
2595
2596
2597
2598
2599
2600
2601
2602
2603
2604
2605
2606
2607
2608
2609
2610
2611
2612
2613
2614
2615
2616
2617
2618
2619
2620
2621
2622
2623
2624
2625
2626
2627
2628
2629
2630
2632
2633
2634
2635
2636
2637
2638
2640
2641
2642
2643
2644
2645
2646
2647
2648
2649
2650
2651
2652
2653
2654
2656
2657
2658
2659
2660
2661
2662
2663
2664
2665
2666
2667
2668
2669
2670
2671
2672
2673
2674
2675
2676
2677
2678
2679
2680
2681
2682
2683
2684
2685
2686
2687
2688
2689
2690
2691
2692
2693
2694
2695
2696
2697
2698
2699
2701
2702
2703
2704
2705
2706
2707
2708
2709
2710
2711
2712
2713
2714
2715
2716
2717
2718
2719
2720
2721
2722
2723
2724
2725
2726
2727
2728
2729
2730
2731
2732
2733
2736
2738
2739
2740
2741
2742
2743
2744
2745
2746
2747
2748
2749
2750
2751
2752
2753
2754
2755
2756
2757
2758
2759
2760
2761
2762
2763
2764
2765
2766
2767
2768
2769
2770
2772
2774
2775
2776
2777
2779
2780
2781
2782
2783
2784
2785
2786
2788
2789
2790
2791
2792
2793
2794
2795
2796
2797
2798
2799
2800
2801
2802
2803
2804
2805
2806
2808
2809
2810
2811
2812
2813
2814
2815
2817
2818
2819
2821
2822
2824
2825
2826
2827
2828
2829
2830
2831
2832
2833
2834
2835
2836
2837
2838
2839
2840
2841
2843
2844
2845
2846
2847
2848
2849
2850
2851
2852
2853
2854
2855
2856
2857
2858
2859
2860
2861
2862
2863
2864
2865
2866
2867
2868
2869
2870
2871
2872
2873
2874
2875
2877
2878
2879
2880
2881
2882
2883
2884
2885
2886
2887
2888
2889
2890
2891
2892
2893
2894
2895
2896
2897
2898
2899
2900
2901
2902
2903
2904
2905
2906
2907
2908
2909
2910
2911
2912
2913
2914
2915
2916
2917
2918
2919
2921
2922
2923
2924
2925
2926
2927
2928
2929
2932
2933
2934
2935
2936
2937
2938
2939
2940
2941
2942
2943
2944
2945
2946
2947
2948
2949
2950
2951
2952
2953
2954
2955
2956
2957
2958
2961
2962
2963
2964
2965
2966
2967
2968
2969
2970
2971
2972
2973
2974
2975
2976
2977
2978
2979
2980
2981
2982
2983
2984
2985
2987
2988
2989
2991
2992
2993
2994
2995
2996
2997
2998
2999
3000
3001
3002
3003
3004
3005
3006
3007
3008
3010
3011
3012
3013
3014
3015
3016
3017
3018
3019
3020
3021
3022
3023
3024
3025
3026
3027
3028
3029
3030
3031
3032
3033
3034
3036
3037
3038
3039
3040
3041
3042
3043
3044
3045
3046
3047
3048
3049
3050
3052
3053
3054
3056
3057
3058
3059
3060
3061
3062
3063
3064
3065
3066
3067
3068
3069
3070
3072
3073
3074
3075
3076
3077
3078
3079
3080
3081
3082
3083
3084
3085
3086
3087
3088
3089
3090
3091
3092
3093
3094
3095
3096
3097
3098
3099
3100
3101
3103
3104
3105
3106
3107
3108
3109
3110
3111
3112
3114
3115
3116
3117
3118
3119
3120
3121
3122
3123
3124
3125
3128
3130
3131
3132
3133
3134
3135
3136
3137
3138
3139
3140
3141
3142
3143
3144
3145
3146
3147
3148
3150
3151
3152
3153
3154
3155
3156
3157
3158
3159
3160
3161
3162
3163
3164
3165
3166
3167
3168
3169
3170
3171
3172
3173
3174
3175
3176
3177
3178
3179
3180
3181
3182
3183
3184
3185
3186
3187
3188
3189
3190
3191
3192
3193
3194
3195
3196
3197
3198
3199
3200
3201
3202
3203
3204
3205
3206
3207
3208
3209
3210
3211
3212
3213
3214
3215
3216
3217
3218
3219
3220
3221
3222
3223
3224
3225
3226
3227
3228
3229
3230
3231
3232
3234
3235
3236
3237
3238
3239
3240
3241
3242
3243
3244
3245
3246
3247
3248
3249
3250
3251
3252
3253
3254
3256
3257
3258
3259
3260
3261
3262
3263
3264
3265
3266
3267
3268
3269
3270
3271
3272
3273
3274
3275
3277
3278
3279
3280
3281
3282
3283
3284
3285
3286
3287
3288
3289
3290
3291
3292
3293
3294
3295
3296
3297
3298
3299
3300
3301
3302
3303
3304
3305
3306
3307
3308
3309
3310
3311
3312
3313
3314
3315
3316
3317
3318
3319
3320
3321
3322
3323
3324
3325
3326
3327
3328
3329
3330
3332
3333
3334
3335
3336
3337
3338
3339
3340
3341
3343
3344
3345
3346
3348
3349
3350
3351
3353
3354
3355
3356
3357
3360
3361
3362
3363
3364
3365
3366
3367
3368
3369
3370
3371
3372
3373
3374
3376
3377
3378
3379
3380
3381
3382
3383
3385
3386
3387
3388
3389
3390
3391
3392
3393
3394
3395
3396
3397
3398
3399
3400
3401
3402
3403
3404
3405
3406
3407
3409
3410
3411
3412
3413
3414
3415
3416
3417
3418
3419
3420
3421
3422
3423
3424
3425
3426
3427
3429
3430
3431
3433
3434
3435
3436
3437
3438
3440
3441
3442
3443
3444
3445
3446
3447
3448
3449
3450
3451
3452
3453
3454
3455
3456
3457
3458
3459
3460
3461
3462
3463
3464
3465
3466
3467
3468
3469
3470
3471
3472
3473
3475
3476
3477
3478
3479
3480
3481
3482
3483
3484
3485
3486
3487
3488
3489
3490
3491
3492
3493
3494
3495
3496
3497
3498
3499
3500
3501
3502
3503
3504
3505
3506
3507
3508
3509
3510
3511
3512
3513
3514
3515
3516
3517
3518
3519
3520
3521
3522
3523
3524
3525
3526
3527
3528
3529
3530
3531
3532
3533
3534
3535
3536
3537
3538
3539
3540
3542
3543
3544
3545
3546
3547
3548
3549
3550
3551
3552
3553
3554
3555
3556
3557
3558
3559
3560
3561
3562
3563
3564
3565
3566
3567
3568
3569
3570
3571
3572
3573
3574
3575
3576
3577
3578
3579
3580
3581
3582
3583
3584
3585
3586
3587
3588
3589
3590
3591
3592
3593
3594
3595
3596
3597
3598
3599
3600
3601
3603
3604
3605
3606
3607
3608
3609
3610
3611
3612
3613
3614
3615
3616
3618
3619
3620
3621
3622
3623
3624
3625
3626
3627
3628
3630
3631
3632
3634
3635
3636
3637
3638
3639
3640
3641
3642
3643
3644
3645
3646
3647
3648
3649
3650
3651
3652
3653
3654
3655
3656
3657
3658
3659
3660
3661
3662
3664
3665
3666
3667
3668
3669
3670
3672
3673
3674
3675
3676
3677
3678
3679
3680
3682
3683
3684
3685
3686
3687
3688
3690
3691
3692
3693
3694
3695
3697
3698
3699
3700
3701
3702
3703
3704
3705
3706
3707
3708
3709
3710
3711
3712
3713
3714
3715
3716
3717
3718
3719
3720
3721
3722
3723
3724
3725
3726
3727
3728
3729
3730
3731
3733
3734
3735
3736
3737
3738
3739
3740
3741
3742
3743
3744
3745
3746
3747
3748
3749
3750
3751
3752
3753
3754
3756
3757
3758
3759
3760
3761
3762
3763
3764
3765
3766
3767
3768
3769
3770
3771
3772
3773
3774
3775
3776
3777
3778
3779
3780
3781
3782
3783
3784
3785
3786
3787
3788
3789
3790
3791
3792
3793
3794
3795
3796
3797
3798
3799
3800
3801
3802
3803
3805
3806
3807
3808
3809
3810
3811
3812
3813
3814
3815
3816
3817
3818
3819
3820
3821
3822
3823
3824
3825
3826
3827
3828
3829
3830
3831
3832
3833
3834
3835
3836
3837
3838
3839
3840
3841
3842
3845
3846
3847
3848
3849
3850
3851
3852
3854
3855
3856
3857
3858
3859
3860
3861
3862
3863
3864
3865
3866
3867
3868
3869
3870
3871
3872
3873
3874
3875
3876
3877
3878
3879
3880
3882
3883
3884
3885
3886
3887
3888
3889
3890
3891
3892
3893
3894
3895
3896
3898
3899
3900
3901
3902
3903
3904
3905
3906
3907
3908
3909
3910
3911
3912
3913
3914
3915
3916
3917
3919
3920
3921
3922
3923
3924
3925
3926
3927
3928
3929
3930
3931
3932
3933
3934
3935
3936
3937
3938
3939
3940
3941
3942
3943
3944
3945
3946
3947
3948
3949
3950
3951
3952
3953
3954
3955
3956
3957
3958
3959
3960
3961
3962
3963
3964
3965
3966
3967
3968
3969
3970
3971
3972
3973
3974
3976
3977
3978
3979
3980
3981
3982
3983
3984
3985
3986
3987
3988
3989
3990
3991
3992
3993
3994
3995
3996
3997
3998
3999
4000
4001
4002
4003
4004
4005
4006
4007
4008
4009
4010
4011
4012
4013
4014
4015
4016
4017
4018
4019
4020
4022
4023
4024
4025
4026
4027
4029
4030
4031
4032
4033
4034
4036
4037
4038
4039
4040
4041
4043
4044
4045
4046
4047
4048
4049
4050
4051
4052
4053
4054
4055
4056
4057
4058
4059
4060
4061
4062
4063
4064
4065
4066
4067
4068
4069
4070
4071
4072
4073
4074
4075
4076
4077
4078
4079
4080
4081
4082
4083
4084
4085
4086
4087
4088
4089
4090
4091
4092
4093
4094
4095
4096
4097
4098
4099
4100
4101
4102
4103
4104
4105
4106
4107
4108
4109
4110
4111
4112
4113
4114
4115
4116
4117
4118
4119
4120
4121
4122
4123
4124
4125
4126
4127
4128
4129
4130
4131
4132
4133
4134
4135
4136
4138
4139
4140
4141
4143
4144
4145
4146
4147
4148
4150
4151
4152
4153
4154
4155
4156
4157
4158
4159
4160
4161
4162
4163
4164
4165
4166
4167
4168
4169
4170
4171
4172
4173
4174
4175
4176
4177
4178
4179
4180
4181
4182
4183
4184
4185
4186
4187
4188
4189
4190
4191
4192
4193
4194
4195
4196
4197
4199
4200
4201
4202
4203
4204
4205
4206
4207
4208
4209
4210
4211
4212
4213
4214
4215
4216
4217
4218
4219
4220
4221
4222
4223
4224
4225
4226
4227
4228
4229
4230
4232
4234
4235
4236
4237
4238
4239
4240
4241
4242
4243
4244
4245
4247
4248
4249
4250
4251
4252
4253
4254
4255
4256
4257
4258
4259
4260
4261
4262
4263
4265
4266
4267
4268
4269
4270
4271
4272
4273
4274
4276
4277
4278
4279
4280
4281
4282
4283
4284
4285
4286
4287
4288
4289
4290
4291
4292
4293
4294
4295
4296
4297
4298
4299
4300
4301
4302
4303
4304
4305
4306
4307
4308
4309
4310
4311
4312
4313
4314
4315
4316
4317
4318
4319
4320
4321
4322
4323
4324
4325
4326
4327
4328
4329
4330
4331
4332
4333
4334
4335
4336
4337
4338
4339
4340
4341
4342
4343
4344
4345
4347
4348
4349
4350
4351
4352
4353
4354
4355
4356
4357
4358
4359
4360
4361
4362
4363
4364
4365
4366
4367
4368
4369
4370
4371
4372
4373
4374
4375
4376
4377
4378
4379
4380
4381
4382
4383
4384
4385
4386
4387
4388
4389
4390
4391
4392
4393
4394
4395
4396
4397
4398
4399
4400
4401
4403
4404
4405
4406
4407
4408
4409
4410
4411
4412
4413
4414
4415
4416
4417
4418
4419
4420
4421
4422
4423
4424
4425
4426
4427
4428
4429
4430
4431
4432
4433
4434
4435
4436
4437
4438
4439
4440
4441
4442
4443
4444
4445
4446
4447
4448
4449
4451
4452
4453
4454
4455
4456
4458
4459
4460
4461
4462
4463
4464
4465
4466
4467
4468
4469
4470
4471
4472
4473
4474
4475
4476
4477
4478
4479
4480
4482
4483
4484
4485
4486
4488
4489
4490
4491
4492
4493
4494
4495
4496
4497
4498
4499
4500
4501
4502
4503
4505
4507
4508
4509
4510
4511
4512
4513
4514
4515
4516
4517
4518
4519
4520
4521
4522
4523
4524
4526
4527
4528
4529
4530
4531
4532
4533
4534
4535
4536
4537
4538
4539
4540
4541
4542
4543
4544
4545
4546
4547
4548
4550
4551
4552
4553
4554
4555
4556
4557
4558
4559
4560
4561
4562
4563
4564
4565
4566
4567
4568
4569
4570
4571
4573
4574
4575
4576
4577
4578
4579
4580
4581
4582
4583
4584
4585
4586
4587
4588
4589
4590
4591
4592
4593
4594
4595
4596
4598
4599
4600
4601
4602
4603
4604
4605
4606
4607
4609
4610
4611
4612
4613
4614
4616
4617
4618
4619
4620
4621
4622
4623
4624
4625
4626
4627
4628
4629
4630
4631
4632
4633
4634
4635
4636
4637
4638
4639
4640
4641
4642
4643
4644
4645
4647
4648
4649
4650
4651
4652
4653
4654
4655
4656
4657
4658
4659
4660
4661
4662
4663
4664
4665
4666
4667
4668
4669
4670
4671
4672
4673
4674
4675
4676
4677
4678
4679
4680
4681
4682
4683
4684
4685
4686
4687
4688
4689
4690
4691
4692
4693
4694
4695
4696
4697
4698
4699
4700
4701
4702
4703
4704
4705
4706
4707
4708
4710
4711
4712
4713
4714
4715
4716
4717
4718
4719
4720
4721
4722
4723
4724
4725
4727
4728
4729
4730
4731
4732
4733
4734
4735
4736
4737
4738
4739
4740
4741
4742
4743
4744
4745
4746
4747
4748
4749
4750
4751
4752
4753
4754
4755
4756
4757
4758
4759
4760
4761
4762
4763
4764
4765
4766
4767
4768
4769
4770
4771
4773
4774
4775
4776
4777
4778
4779
4780
4781
4782
4783
4784
4785
4786
4787
4788
4789
4790
4791
4792
4793
4794
4795
4796
4797
4798
4799
4800
4801
4803
4804
4805
4806
4808
4809
4810
4811
4812
4813
4814
4815
4816
4817
4818
4819
4820
4821
4822
4823
4824
4825
4826
4827
4828
4829
4830
4831
4832
4833
4834
4835
4837
4838
4839
4840
4841
4842
4843
4844
4845
4846
4847
4848
4849
4850
4851
4852
4853
4854
4855
4856
4857
4858
4859
4860
4861
4862
4863
4864
4865
4866
4867
4868
4869
4870
4871
4872
4873
4874
4875
4876
4877
4878
4879
4881
4882
4883
4884
4885
4886
4887
4889
4890
4891
4892
4893
4894
4896
4898
4899
4900
4901
4902
4903
4904
4905
4906
4907
4908
4909
4910
4911
4912
4913
4914
4915
4917
4918
4919
4920
4921
4922
4923
4924
4925
4926
4928
4929
4931
4932
4933
4934
4935
4936
4937
4938
4939
4940
4941
4942
4943
4944
4945
4946
4947
4948
4949
4950
4951
4952
4953
4954
4955
4956
4957
4958
4959
4960
4961
4962
4963
4964
4965
4966
4967
4968
4969
4970
4971
4972
4973
4974
4975
4976
4978
4979
4980
4981
4982
4983
4984
4985
4986
4987
4988
4989
4990
4991
4992
4993
4994
4996
4997
4998
4999
5000
5001
5002
5003
5004
5005
5006
5007
5008
5009
5010
5011
5012
5013
5014
5015
5016
5017
5018
5019
5020
5021
5022
5023
5024
5025
5026
5027
5028
5029
5030
5031
5032
5033
5034
5035
5036
5037
5038
5039
5040
5041
5042
5043
5044
5045
5046
5047
5048
5049
5050
5051
5052
5053
5054
5055
5056
5057
5058
5059
5060
5061
5062
5063
5064
5065
5066
5067
5068
5069
5070
5071
5072
5073
5074
5075
5076
5078
5080
5081
5082
5084
5085
5086
5088
5089
5090
5091
5092
5093
5094
5096
5097
5098
5101
5102
5103
5104
5105
5106
5107
5108
5109
5110
5111
5112
5113
5114
5115
5116
5117
5118
5119
5120
5121
5122
5123
5124
5125
5126
5127
5128
5129
5130
5131
5132
5133
5134
5135
5136
5137
5138
5139
5140
5141
5142
5143
5144
5145
5146
5147
5148
5149
5150
5151
5152
5153
5154
5155
5156
5157
5158
5159
5160
5161
5162
5163
5164
5165
5166
5167
5168
5169
5170
5171
5172
5173
5174
5175
5176
5177
5178
5179
5180
5181
5182
5183
5184
5185
5186
5187
5188
5189
5190
5191
5192
5194
5195
5196
5197
5198
5199
5200
5201
5202
5203
5204
5205
5206
5207
5208
5210
5211
5213
5214
5215
5216
5217
5218
5219
5220
5221
5222
5223
5224
5225
5226
5227
5228
5229
5230
5231
5232
5233
5234
5235
5236
5237
5238
5239
5240
5241
5243
5244
5245
5246
5247
5248
5249
5250
5251
5252
5253
5254
5255
5256
5257
5258
5259
5260
5261
5262
5263
5264
5265
5266
5267
5268
5269
5270
5271
5272
5273
5274
5275
5276
5277
5278
5279
5280
5281
5282
5283
5284
5285
5286
5287
5290
5291
5293
5294
5295
5296
5297
5298
5299
5301
5302
5303
5304
5305
5306
5307
5308
5309
5310
5311
5312
5313
5314
5315
5316
5317
5318
5319
5320
5321
5322
5323
5324
5325
5326
5327
5328
5329
5330
5331
5332
5333
5334
5335
5336
5337
5338
5339
5340
5341
5342
5343
5344
5345
5346
5347
5348
5349
5350
5351
5352
5353
5354
5355
5356
5357
5358
5359
5360
5361
5362
5363
5364
5365
5366
5367
5368
5369
5370
5371
5372
5373
5374
5375
5376
5377
5378
5379
5381
5382
5383
5384
5385
5386
5387
5388
5389
5390
5391
5392
5393
5394
5395
5396
5397
5398
5399
5400
5401
5402
5403
5404
5405
5406
5408
5409
5410
5411
5412
5413
5414
5415
5416
5417
5418
5419
5421
5422
5423
5424
5425
5426
5427
5428
5429
5430
5431
5432
5433
5434
5435
5436
5437
5438
5439
5440
5441
5442
5443
5444
5445
5446
5447
5448
5449
5450
5451
5452
5453
5454
5455
5456
5457
5458
5459
5460
5461
5462
5463
5464
5465
5466
5467
5468
5470
5471
5472
5473
5474
5475
5476
5477
5478
5479
5483
5484
5485
5486
5487
5488
5489
5490
5491
5492
5493
5494
5495
5497
5498
5499
5500
5501
5502
5503
5504
5505
5506
5507
5508
5509
5510
5511
5512
5514
5515
5516
5517
5518
5519
5520
5521
5522
5523
5524
5525
5526
5527
5528
5529
5530
5531
5532
5533
5534
5535
5536
5537
5538
5539
5540
5541
5543
5544
5545
5546
5547
5548
5549
5550
5551
5552
5553
5554
5555
5556
5557
5558
5559
5560
5561
5562
5563
5564
5565
5566
5567
5568
5569
5570
5571
5572
5574
5575
5576
5577
5578
5579
5580
5581
5582
5583
5584
5585
5586
5587
5588
5589
5590
5591
5592
5593
5594
5595
5596
5597
5598
5599
5600
5601
5602
5603
5605
5606
5607
5609
5610
5611
5612
5613
5614
5615
5616
5617
5618
5619
5620
5621
5622
5623
5624
5625
5626
5627
5628
5629
5630
5631
5632
5633
5634
5635
5636
5637
5638
5639
5640
5641
5642
5643
5644
5645
5646
5647
5648
5649
5650
5651
5652
5653
5654
5655
5656
5657
5658
5659
5660
5661
5662
5663
5664
5665
5666
5667
5668
5669
5670
5672
5673
5674
5676
5677
5679
5680
5681
5682
5683
5684
5685
5686
5687
5688
5689
5690
5691
5692
5693
5694
5695
5697
5698
5699
5700
5701
5702
5703
5704
5705
5706
5707
5708
5709
5710
5711
5713
5714
5715
5716
5717
5719
5720
5721
5722
5723
5724
5725
5727
5729
5730
5731
5732
5733
5734
5735
5737
5738
5739
5740
5741
5742
5743
5745
5746
5747
5748
5749
5750
5752
5753
5754
5755
5756
5757
5758
5759
5760
5761
5762
5763
5764
5765
5766
5767
5768
5769
5770
5771
5772
5773
5774
5775
5776
5777
5778
5779
5780
5781
5782
5783
5784
5785
5786
5787
5788
5789
5790
5791
5792
5794
5795
5796
5797
5798
5799
5800
5801
5802
5803
5804
5805
5806
5807
5808
5809
5810
5811
5812
5813
5814
5815
5816
5817
5818
5819
5820
5821
5822
5823
5824
5825
5826
5827
5828
5829
5830
5831
5832
5833
5834
5835
5836
5837
5838
5839
5840
5841
5842
5843
5844
5845
5846
5847
5848
5849
5850
5851
5852
5853
5854
5855
5856
5857
5859
5860
5861
5862
5863
5864
5865
5866
5867
5868
5869
5870
5871
5872
5873
5874
5875
5876
5877
5878
5879
5880
5881
5882
5883
5884
5885
5886
5887
5888
5889
5890
5891
5892
5893
5895
5896
5897
5899
5900
5901
5902
5903
5904
5905
5906
5907
5908
5909
5910
5911
5912
5913
5914
5915
5916
5917
5918
5920
5921
5922
5923
5924
5925
5926
5927
5928
5929
5930
5931
5932
5933
5934
5935
5936
5937
5938
5939
5940
5941
5942
5943
5944
5945
5946
5947
5948
5949
5950
5951
5952
5953
5954
5955
5956
5957
5958
5959
5960
5961
5962
5963
5964
5965
5966
5967
5968
5969
5970
5971
5972
5973
5974
5975
5976
5977
5978
5979
5980
5981
5982
5983
5985
5987
5988
5989
5990
5991
5992
5993
5994
5995
5996
5997
5998
5999
6000
6001
6003
6004
6006
6007
6008
6010
6011
6012
6013
6014
6015
6016
6018
6019
6020
6021
6022
6023
6024
6025
6026
6027
6028
6029
6030
6031
6032
6033
6034
6035
6036
6037
6038
6039
6040
6041
6043
6044
6045
6046
6047
6048
6049
6050
6051
6052
6053
6054
6055
6056
6057
6058
6059
6060
6061
6062
6063
6064
6065
6066
6067
6068
6069
6070
6071
6072
6073
6074
6075
6076
6077
6078
6079
6080
6081
6082
6083
6084
6085
6086
6087
6088
6089
6090
6091
6092
6093
6094
6095
6096
6097
6098
6099
6100
6101
6102
6103
6104
6106
6107
6108
6109
6110
6111
6112
6113
6114
6115
6116
6117
6118
6119
6120
6121
6122
6123
6124
6125
6126
6127
6128
6129
6130
6131
6132
6133
6134
6135
6136
6137
6138
6139
6140
6142
6143
6144
6145
6146
6147
6148
6149
6150
6151
6152
6153
6155
6156
6157
6158
6159
6160
6161
6162
6164
6165
6166
6167
6168
6169
6170
6171
6172
6173
6174
6175
6176
6178
6179
6180
6181
6182
6183
6184
6185
6186
6187
6188
6189
6190
6191
6192
6193
6194
6196
6197
6198
6199
6200
6201
6202
6203
6204
6205
6206
6207
6208
6209
6211
6212
6213
6214
6215
6216
6217
6218
6219
6220
6221
6222
6223
6224
6225
6226
6227
6228
6229
6230
6231
6232
6233
6234
6235
6236
6237
6238
6239
6240
6241
6242
6243
6244
6245
6246
6247
6248
6249
6250
6251
6252
6254
6255
6257
6258
6259
6260
6261
6262
6263
6264
6265
6266
6267
6268
6269
6270
6271
6272
6273
6274
6276
6277
6278
6279
6280
6281
6282
6283
6284
6285
6286
6287
6288
6289
6290
6291
6292
6293
6294
6295
6296
6297
6298
6299
6300
6301
6302
6304
6305
6306
6307
6308
6309
6310
6311
6312
6313
6314
6315
6316
6317
6318
6319
6320
6321
6322
6323
6324
6325
6326
6327
6328
6329
6330
6331
6332
6334
6335
6336
6337
6338
6339
6340
6341
6342
6343
6345
6346
6347
6348
6349
6350
6351
6352
6353
6354
6355
6356
6357
6358
6359
6360
6361
6362
6363
6364
6365
6366
6367
6368
6370
6371
6372
6373
6374
6375
6376
6377
6378
6379
6380
6381
6383
6384
6385
6386
6387
6388
6389
6390
6391
6392
6393
6394
6395
6396
6397
6398
6399
6400
6401
6402
6403
6404
6406
6407
6408
6409
6410
6411
6412
6413
6414
6415
6416
6417
6418
6419
6420
6421
6423
6424
6425
6426
6427
6428
6429
6430
6431
6432
6433
6434
6435
6436
6437
6438
6439
6440
6441
6442
6443
6444
6445
6446
6447
6448
6449
6450
6451
6452
6453
6454
6455
6456
6457
6458
6459
6460
6461
6463
6464
6465
6466
6467
6468
6470
6471
6472
6473
6474
6475
6477
6478
6479
6480
6482
6483
6484
6485
6486
6487
6488
6489
6490
6491
6492
6493
6494
6495
6496
6497
6498
6499
6500
6501
6502
6503
6504
6505
6506
6507
6508
6509
6510
6511
6512
6513
6514
6515
6516
6517
6518
6519
6520
6521
6522
6523
6524
6525
6526
6528
6529
6530
6531
6532
6533
6534
6535
6536
6537
6538
6539
6540
6541
6542
6543
6544
6545
6547
6548
6549
6550
6551
6552
6553
6554
6555
6556
6557
6558
6559
6560
6561
6562
6563
6564
6565
6566
6567
6568
6569
6570
6571
6572
6573
6574
6575
6576
6577
6578
6579
6580
6581
6582
6583
6584
6585
6586
6587
6588
6589
6590
6591
6592
6593
6594
6595
6596
6598
6599
6600
6601
6602
6603
6605
6606
6607
6608
6609
6610
6611
6612
6613
6614
6615
6617
6619
6620
6621
6622
6623
6624
6625
6626
6627
6628
6629
6630
6631
6632
6633
6634
6635
6636
6637
6638
6639
6640
6641
6642
6643
6644
6645
6646
6647
6648
6649
6650
6651
6652
6653
6654
6655
6656
6657
6658
6659
6660
6661
6662
6663
6664
6665
6666
6667
6668
6669
6670
6671
6672
6673
6674
6675
6676
6677
6678
6679
6680
6681
6682
6683
6684
6685
6686
6688
6689
6690
6691
6692
6693
6695
6696
6697
6698
6699
6700
6701
6702
6703
6704
6705
6706
6707
6708
6709
6710
6711
6712
6713
6714
6715
6716
6717
6718
6720
6721
6722
6723
6724
6725
6726
6727
6728
6729
6730
6731
6732
6733
6734
6735
6737
6738
6739
6740
6741
6742
6743
6744
6745
6746
6747
6748
6749
6750
6752
6753
6754
6755
6756
6757
6758
6759
6760
6761
6762
6763
6764
6765
6766
6767
6768
6769
6770
6771
6772
6773
6774
6776
6777
6778
6779
6781
6782
6783
6784
6785
6786
6787
6789
6790
6791
6792
6794
6795
6796
6797
6798
6799
6800
6801
6802
6803
6804
6805
6806
6807
6808
6809
6810
6811
6812
6813
6814
6815
6816
6817
6818
6820
6821
6822
6823
6824
6825
6826
6827
6828
6829
6830
6831
6832
6833
6834
6835
6836
6837
6838
6839
6840
6841
6842
6843
6844
6845
6846
6847
6849
6850
6851
6852
6853
6854
6855
6856
6857
6859
6860
6861
6862
6864
6866
6867
6868
6869
6870
6871
6872
6873
6874
6875
6876
6877
6878
6879
6880
6881
6882
6883
6884
6885
6886
6887
6888
6889
6890
6891
6892
6893
6894
6895
6896
6897
6898
6899
6900
6901
6902
6903
6904
6905
6906
6907
6908
6909
6910
6912
6913
6915
6916
6917
6918
6919
6920
6921
6922
6923
6924
6925
6926
6927
6928
6929
6930
6931
6932
6933
6934
6935
6936
6937
6938
6939
6940
6941
6942
6943
6944
6945
6946
6947
6948
6949
6950
6951
6952
6953
6954
6955
6956
6957
6958
6959
6960
6961
6962
6963
6964
6965
6966
6967
6968
6969
6970
6971
6972
6973
6974
6975
6976
6977
6978
6979
6980
6981
6982
6983
6984
6985
6986
6987
6988
6989
6990
6991
6992
6993
6994
6995
6996
6997
6998
6999
7000
7001
7002
7003
7004
7005
7006
7007
7008
7009
7011
7012
7013
7014
7015
7016
7017
7018
7019
7020
7021
7022
7023
7024
7025
7026
7027
7028
7029
7030
7031
7032
7033
7034
7035
7036
7037
7038
7039
7040
7041
7042
7043
7044
7045
7046
7047
7049
7050
7051
7052
7053
7054
7055
7056
7057
7058
7059
7060
7061
7062
7063
7064
7065
7066
7067
7068
7069
7070
7071
7072
7073
7074
7075
7076
7077
7078
7079
7080
7081
7082
7083
7084
7085
7086
7087
7089
7090
7091
7092
7093
7094
7096
7097
7098
7099
7100
7101
7102
7103
7104
7105
7106
7107
7108
7109
7110
7111
7112
7113
7114
7115
7116
7117
7118
7119
7120
7121
7122
7123
7124
7125
7126
7127
7128
7129
7130
7132
7133
7134
7135
7136
7137
7138
7139
7140
7141
7142
7143
7144
7145
7146
7147
7148
7149
7151
7152
7153
7154
7155
7156
7157
7158
7159
7160
7161
7162
7163
7164
7165
7167
7168
7169
7170
7171
7172
7173
7174
7175
7176
7177
7178
7179
7180
7181
7182
7183
7185
7186
7187
7188
7189
7190
7191
7192
7193
7194
7195
7196
7197
7198
7199
7201
7202
7203
7204
7205
7206
7207
7208
7209
7210
7211
7212
7213
7215
7216
7217
7219
7220
7221
7222
7223
7224
7225
7226
7227
7228
7229
7230
7231
7232
7234
7235
7236
7237
7238
7239
7240
7241
7242
7243
7244
7246
7247
7248
7249
7251
7252
7253
7254
7255
7256
7257
7258
7259
7260
7261
7262
7263
7264
7265
7266
7267
7268
7269
7270
7271
7272
7273
7274
7275
7276
7277
7278
7280
7281
7282
7283
7284
7285
7286
7287
7288
7289
7290
7291
7292
7293
7294
7295
7296
7297
7298
7299
7300
7301
7302
7303
7304
7305
7306
7307
7308
7310
7311
7312
7313
7314
7315
7316
7317
7318
7319
7320
7321
7322
7323
7324
7325
7326
7327
7328
7329
7330
7331
7332
7333
7334
7336
7337
7338
7339
7340
7341
7342
7343
7344
7345
7347
7348
7349
7350
7351
7352
7354
7355
7356
7357
7358
7359
7360
7361
7362
7363
7364
7365
7366
7367
7368
7369
7370
7371
7372
7373
7374
7375
7376
7377
7378
7379
7380
7381
7382
7383
7384
7385
7386
7387
7388
7389
7390
7391
7392
7393
7394
7395
7396
7397
7398
7399
7400
7401
7402
7403
7404
7405
7406
7407
7408
7409
7410
7411
7412
7413
7414
7415
7416
7417
7418
7419
7420
7421
7422
7423
7424
7425
7426
7427
7428
7429
7430
7431
7432
7433
7434
7435
7436
7437
7438
7439
7441
7442
7444
7445
7446
7447
7448
7449
7450
7451
7452
7453
7454
7455
7456
7457
7458
7459
7460
7461
7462
7463
7464
7465
7466
7467
7468
7469
7470
7471
7472
7473
7475
7476
7477
7478
7479
7480
7481
7482
7483
7484
7485
7486
7487
7488
7489
7490
7491
7492
7493
7494
7495
7496
7497
7498
7499
7500
7501
7502
7503
7504
7505
7506
7507
7508
7510
7511
7513
7514
7515
7516
7517
7518
7519
7520
7521
7522
7523
7524
7525
7526
7527
7528
7529
7530
7531
7532
7533
7534
7535
7536
7537
7538
7539
7540
7541
7542
7543
7544
7545
7546
7547
7548
7550
7551
7552
7553
7554
7555
7556
7557
7558
7559
7560
7561
7562
7563
7564
7565
7566
7567
7568
7570
7571
7572
7574
7575
7576
7577
7578
7579
7580
7581
7582
7583
7584
7585
7586
7587
7588
7589
7590
7591
7592
7595
7596
7597
7598
7599
7600
7601
7602
7603
7604
7605
7606
7607
7608
7609
7610
7611
7612
7613
7614
7615
7616
7618
7619
7620
7622
7624
7627
7628
7629
7630
7631
7632
7633
7634
7635
7636
7637
7638
7639
7640
7641
7642
7643
7644
7645
7646
7647
7648
7649
7650
7651
7653
7654
7655
7657
7659
7660
7661
7662
7663
7664
7665
7666
7667
7669
7670
7671
7672
7673
7674
7676
7677
7678
7679
7680
7681
7682
7683
7684
7685
7686
7687
7688
7689
7690
7691
7692
7693
7694
7695
7696
7698
7699
7700
7701
7702
7703
7704
7705
7706
7707
7708
7709
7710
7711
7712
7713
7714
7715
7716
7717
7718
7719
7720
7721
7722
7723
7724
7725
7726
7727
7728
7729
7730
7732
7733
7734
7735
7736
7737
7738
7739
7740
7741
7742
7743
7744
7745
7746
7747
7748
7749
7750
7751
7752
7753
7754
7755
7756
7757
7758
7759
7760
7761
7762
7763
7764
7765
7766
7767
7769
7770
7771
7772
7773
7774
7775
7776
7777
7778
7779
7780
7781
7782
7783
7784
7785
7786
7787
7788
7789
7790
7791
7792
7793
7794
7795
7796
7797
7798
7799
7800
7801
7802
7804
7805
7806
7807
7808
7810
7812
7813
7814
7815
7816
7817
7818
7819
7820
7821
7822
7823
7824
7826
7827
7828
7829
7830
7831
7832
7833
7834
7835
7836
7837
7838
7839
7840
7841
7842
7843
7844
7845
7846
7847
7848
7849
7850
7851
7852
7853
7854
7855
7856
7857
7858
7859
7860
7861
7862
7863
7865
7866
7867
7868
7869
7870
7871
7872
7873
7874
7875
7876
7877
7879
7880
7881
7882
7883
7884
7885
7886
7887
7888
7889
7890
7891
7892
7893
7894
7895
7897
7898
7899
7900
7901
7902
7903
7904
7905
7906
7907
7908
7909
7910
7911
7912
7913
7914
7915
7916
7918
7919
7920
7921
7922
7923
7924
7926
7927
7928
7929
7930
7931
7932
7933
7934
7935
7936
7937
7938
7939
7940
7941
7942
7943
7944
7945
7947
7948
7949
7950
7951
7952
7953
7954
7955
7956
7957
7958
7959
7960
7961
7962
7963
7964
7965
7966
7967
7968
7969
7970
7971
7972
7973
7974
7975
7976
7977
7978
7979
7980
7981
7982
7983
7984
7985
7986
7987
7988
7989
7990
7991
7992
7993
7994
7995
7996
7997
7998
7999
8000
8001
8002
8003
8004
8005
8006
8007
8008
8009
8010
8011
8012
8013
8014
8015
8016
8017
8018
8019
8020
8021
8022
8023
8024
8025
8026
8027
8028
8029
8030
8031
8032
8033
8034
8035
8036
8037
8039
8040
8041
8042
8043
8044
8045
8046
8047
8048
8049
8050
8051
8052
8053
8054
8055
8056
8057
8058
8059
8060
8061
8062
8064
8065
8066
8067
8068
8069
8070
8071
8072
8073
8074
8076
8077
8078
8079
8081
8082
8083
8084
8085
8086
8087
8088
8089
8090
8091
8092
8093
8094
8095
8096
8097
8098
8099
8100
8101
8102
8103
8104
8105
8106
8107
8108
8109
8110
8111
8112
8113
8114
8115
8116
8117
8118
8119
8120
8121
8122
8123
8124
8125
8126
8128
8129
8130
8132
8133
8134
8135
8136
8137
8138
8139
8140
8141
8142
8143
8144
8145
8146
8147
8148
8149
8150
8151
8152
8153
8154
8155
8156
8157
8158
8159
8160
8161
8162
8163
8164
8165
8166
8167
8168
8169
8170
8171
8172
8173
8174
8175
8176
8177
8178
8179
8180
8181
8182
8183
8184
8185
8186
8187
8188
8189
8190
8191
8192
8193
8194
8195
8196
8197
8198
8199
8200
8201
8202
8203
8204
8205
8206
8207
8208
8209
8210
8211
8212
8213
8214
8216
8217
8219
8220
8221
8222
8223
8224
8225
8226
8227
8228
8229
8230
8231
8232
8233
8235
8236
8237
8238
8239
8240
8241
8242
8244
8245
8246
8247
8248
8249
8250
8251
8252
8253
8254
8256
8257
8259
8260
8261
8262
8263
8264
8265
8266
8267
8268
8269
8270
8271
8272
8273
8274
8275
8276
8277
8278
8279
8280
8281
8282
8283
8284
8285
8286
8287
8288
8289
8290
8291
8292
8293
8295
8296
8297
8298
8299
8300
8301
8302
8303
8304
8305
8306
8307
8308
8309
8310
8311
8312
8313
8315
8316
8317
8318
8319
8320
8321
8322
8323
8324
8325
8326
8328
8329
8330
8331
8332
8333
8334
8335
8336
8337
8338
8339
8340
8341
8342
8343
8344
8345
8346
8348
8349
8350
8351
8352
8353
8354
8355
8356
8357
8358
8359
8360
8361
8362
8363
8364
8365
8366
8367
8368
8369
8370
8371
8372
8373
8374
8375
8376
8377
8378
8379
8380
8381
8382
8383
8384
8385
8386
8387
8388
8389
8390
8391
8392
8393
8394
8395
8396
8398
8399
8400
8401
8402
8403
8404
8405
8406
8407
8408
8409
8410
8411
8413
8414
8415
8416
8417
8418
8419
8420
8421
8422
8423
8424
8425
8426
8427
8428
8430
8431
8432
8433
8434
8435
8436
8437
8438
8439
8440
8441
8442
8443
8444
8446
8447
8448
8449
8450
8451
8452
8453
8454
8455
8456
8457
8458
8459
8460
8461
8463
8464
8465
8466
8467
8469
8470
8472
8473
8474
8475
8476
8477
8478
8479
8480
8481
8482
8483
8484
8485
8486
8487
8488
8489
8490
8491
8492
8493
8494
8495
8496
8497
8498
8499
8500
8501
8502
8503
8504
8505
8506
8507
8508
8509
8510
8511
8512
8513
8514
8515
8516
8517
8518
8519
8520
8521
8522
8523
8524
8525
8526
8527
8528
8529
8530
8531
8532
8533
8534
8535
8536
8538
8539
8540
8541
8542
8543
8544
8545
8546
8547
8548
8549
8550
8551
8552
8553
8554
8555
8556
8557
8558
8559
8560
8561
8562
8563
8564
8565
8566
8567
8568
8569
8570
8571
8573
8575
8576
8578
8579
8580
8581
8582
8583
8584
8585
8586
8587
8588
8589
8590
8591
8592
8593
8594
8595
8596
8598
8599
8600
8601
8602
8603
8604
8605
8606
8607
8608
8609
8610
8611
8612
8613
8614
8615
8616
8617
8618
8619
8620
8621
8622
8623
8625
8626
8627
8628
8629
8630
8631
8632
8633
8634
8635
8636
8637
8638
8639
8640
8641
8642
8643
8644
8645
8646
8647
8648
8649
8650
8652
8654
8655
8656
8659
8660
8661
8662
8663
8664
8665
8666
8667
8668
8669
8670
8671
8672
8673
8674
8675
8676
8677
8678
8679
8680
8681
8682
8683
8684
8685
8686
8688
8689
8690
8691
8692
8693
8694
8695
8696
8697
8698
8699
8700
8701
8702
8703
8704
8705
8706
8707
8708
8709
8710
8711
8712
8713
8714
8715
8716
8717
8718
8719
8720
8721
8722
8723
8724
8725
8726
8727
8728
8729
8730
8731
8732
8733
8734
8735
8736
8737
8738
8739
8740
8742
8743
8744
8745
8746
8747
8748
8749
8750
8751
8752
8753
8754
8755
8756
8757
8758
8759
8760
8761
8762
8763
8764
8765
8766
8767
8768
8769
8770
8771
8772
8773
8774
8775
8776
8777
8779
8780
8781
8782
8783
8784
8785
8786
8788
8789
8790
8791
8792
8793
8794
8795
8796
8797
8798
8799
8800
8801
8802
8803
8804
8805
8806
8807
8808
8809
8810
8811
8812
8813
8814
8815
8816
8817
8818
8819
8820
8821
8822
8823
8824
8825
8826
8828
8829
8830
8831
8833
8834
8835
8836
8837
8838
8839
8840
8841
8842
8844
8845
8846
8847
8848
8849
8850
8851
8852
8853
8854
8855
8856
8857
8858
8859
8860
8861
8862
8863
8864
8865
8866
8867
8868
8869
8870
8871
8873
8874
8875
8876
8877
8878
8879
8880
8881
8882
8883
8884
8885
8886
8887
8888
8890
8891
8892
8893
8894
8896
8897
8898
8899
8900
8901
8903
8904
8905
8906
8907
8908
8909
8910
8911
8912
8913
8914
8915
8916
8917
8918
8919
8920
8921
8922
8923
8924
8925
8926
8927
8928
8929
8930
8931
8932
8933
8934
8935
8936
8937
8939
8940
8941
8942
8943
8944
8945
8947
8948
8949
8950
8951
8952
8953
8954
8955
8957
8958
8959
8962
8963
8964
8965
8966
8967
8968
8969
8971
8973
8974
8975
8976
8977
8978
8979
8980
8981
8982
8983
8984
8985
8986
8987
8989
8990
8991
8992
8993
8994
8995
8996
8997
8998
8999
9000
9001
9002
9003
9004
9005
9006
9007
9008
9009
9010
9011
9012
9013
9014
9015
9016
9017
9018
9019
9020
9021
9022
9023
9024
9025
9026
9027
9028
9029
9030
9031
9032
9033
9034
9035
9036
9037
9038
9039
9040
9041
9043
9044
9046
9047
9048
9049
9050
9051
9052
9053
9054
9055
9056
9057
9058
9059
9060
9061
9062
9063
9064
9065
9066
9067
9068
9069
9070
9071
9072
9073
9074
9075
9076
9077
9078
9079
9080
9081
9082
9083
9084
9085
9086
9087
9088
9089
9091
9092
9093
9094
9095
9096
9097
9098
9099
9100
9101
9102
9103
9104
9105
9106
9107
9108
9109
9110
9111
9112
9113
9114
9115
9116
9117
9118
9119
9120
9121
9122
9123
9124
9125
9126
9127
9128
9129
9130
9131
9132
9133
9134
9137
9138
9139
9140
9141
9142
9143
9144
9145
9146
9147
9148
9149
9150
9151
9152
9153
9154
9155
9156
9157
9158
9160
9161
9162
9163
9164
9165
9166
9167
9168
9170
9171
9172
9173
9174
9175
9176
9177
9178
9179
9180
9181
9182
9183
9184
9185
9186
9187
9188
9189
9191
9192
9193
9194
9195
9196
9197
9198
9199
9200
9201
9202
9203
9204
9205
9206
9207
9208
9209
9210
9211
9212
9213
9214
9215
9216
9217
9218
9219
9220
9221
9222
9223
9224
9226
9227
9228
9229
9230
9231
9232
9233
9234
9235
9236
9237
9238
9239
9240
9241
9242
9243
9244
9245
9246
9247
9248
9250
9251
9252
9253
9254
9256
9257
9258
9259
9260
9261
9262
9263
9264
9265
9266
9267
9268
9269
9270
9271
9272
9273
9274
9275
9276
9277
9278
9279
9280
9282
9283
9284
9285
9286
9287
9288
9289
9291
9292
9294
9295
9296
9297
9298
9299
9300
9301
9302
9303
9304
9305
9306
9307
9308
9309
9311
9312
9313
9314
9315
9316
9317
9318
9319
9320
9321
9322
9323
9324
9325
9326
9327
9328
9329
9330
9331
9332
9333
9334
9335
9336
9337
9338
9339
9340
9341
9342
9343
9344
9345
9346
9347
9348
9349
9350
9351
9352
9353
9354
9355
9356
9357
9359
9360
9361
9362
9363
9364
9365
9366
9367
9368
9369
9370
9371
9372
9373
9374
9376
9377
9378
9379
9380
9381
9382
9383
9384
9385
9386
9387
9388
9390
9391
9392
9393
9394
9396
9397
9398
9399
9400
9401
9402
9403
9404
9405
9406
9407
9408
9409
9410
9411
9412
9413
9415
9416
9417
9418
9419
9420
9421
9422
9423
9424
9425
9426
9427
9428
9429
9430
9431
9432
9433
9434
9435
9436
9437
9438
9439
9440
9441
9442
9443
9444
9445
9446
9447
9448
9449
9450
9451
9452
9453
9454
9455
9456
9457
9459
9460
9461
9462
9463
9464
9465
9466
9467
9468
9469
9471
9472
9473
9474
9475
9477
9478
9479
9480
9481
9482
9483
9484
9485
9486
9487
9488
9489
9490
9491
9492
9493
9494
9496
9498
9499
9500
9501
9502
9503
9504
9505
9506
9507
9508
9510
9511
9512
9513
9514
9515
9516
9517
9518
9519
9520
9521
9522
9523
9524
9525
9526
9527
9528
9529
9530
9531
9533
9535
9536
9537
9538
9540
9541
9542
9543
9544
9545
9546
9547
9549
9550
9551
9552
9553
9554
9555
9556
9557
9558
9559
9560
9561
9562
9563
9564
9565
9566
9567
9568
9569
9570
9571
9572
9573
9574
9575
9576
9577
9578
9579
9580
9581
9582
9583
9584
9585
9586
9587
9588
9589
9590
9592
9593
9594
9595
9596
9597
9598
9599
9601
9602
9603
9604
9605
9606
9607
9608
9609
9610
9611
9612
9613
9614
9615
9616
9617
9618
9619
9620
9621
9622
9624
9625
9626
9627
9628
9629
9630
9631
9632
9633
9634
9636
9637
9638
9639
9640
9641
9642
9643
9644
9645
9646
9647
9648
9649
9650
9652
9653
9654
9655
9656
9657
9658
9659
9660
9662
9663
9664
9666
9668
9669
9670
9671
9672
9673
9674
9675
9676
9677
9678
9679
9680
9681
9682
9683
9684
9685
9686
9687
9688
9689
9690
9691
9692
9693
9695
9696
9697
9698
9699
9700
9701
9702
9703
9704
9705
9706
9707
9708
9709
9710
9711
9712
9713
9714
9715
9716
9717
9718
9719
9720
9721
9722
9723
9724
9725
9726
9727
9728
9729
9730
9731
9732
9733
9734
9735
9736
9737
9738
9739
9740
9741
9742
9743
9744
9745
9746
9747
9748
9749
9750
9751
9753
9754
9755
9757
9758
9759
9760
9761
9762
9763
9764
9765
9766
9767
9768
9769
9770
9771
9772
9773
9774
9775
9776
9777
9779
9780
9781
9782
9783
9784
9785
9786
9787
9788
9790
9791
9792
9793
9794
9795
9796
9797
9798
9799
9800
9801
9802
9803
9804
9805
9806
9807
9808
9809
9810
9811
9812
9813
9814
9816
9817
9818
9819
9820
9821
9822
9823
9824
9825
9826
9827
9828
9830
9831
9832
9833
9836
9837
9838
9839
9840
9841
9842
9843
9844
9845
9846
9847
9848
9849
9850
9851
9852
9853
9854
9856
9857
9859
9860
9861
9862
9863
9864
9865
9866
9867
9868
9869
9870
9871
9872
9873
9874
9875
9876
9877
9878
9879
9880
9881
9882
9883
9884
9885
9886
9887
9888
9889
9890
9891
9892
9893
9894
9895
9896
9897
9898
9899
9900
9901
9902
9903
9904
9905
9906
9907
9908
9909
9910
9911
9912
9913
9914
9915
9916
9917
9918
9919
9920
9921
9922
9923
9924
9925
9926
9927
9928
9930
9931
9932
9933
9934
9935
9936
9937
9938
9939
9940
9941
9942
9943
9944
9945
9946
9947
9948
9949
9951
9952
9953
9954
9955
9956
9957
9958
9959
9960
9961
9962
9963
9964
9965
9966
9967
9968
9969
9971
9972
9973
9974
9975
9976
9977
9978
9979
9980
9981
9982
9983
9984
9985
9986
9987
9988
9989
9990
9991
9992
9993
9994
9995
9996
9997
9998
9999
10000
10001
10002
10003
10004
10005
10007
10008
10009
10010
10011
10012
10013
10015
10016
10017
10018
10019
10020
10021
10022
10023
10024
10025
10026
10027
10028
10029
10030
10031
10032
10033
10034
10035
10036
10037
10038
10039
10040
10041
10042
10043
10044
10045
10046
10047
10048
10049
10050
10051
10052
10053
10054
10055
10056
10057
10058
10059
10060
10061
10062
10063
10064
10065
10066
10067
10068
10069
10070
10071
10072
10073
10074
10075
10076
10077
10078
10079
10080
10081
10082
10083
10084
10085
10086
10087
10088
10089
10090
10091
10092
10093
10094
10095
10096
10097
10098
10099
10100
10101
10102
10103
10104
10105
10106
10107
10108
10109
10110
10112
10113
10114
10115
10116
10117
10118
10119
10120
10121
10122
10123
10124
10126
10127
10128
10129
10130
10132
10133
10134
10135
10136
10137
10138
10139
10140
10142
10143
10144
10145
10147
10148
10149
10150
10151
10152
10153
10154
10156
10157
10158
10159
10160
10161
10162
10163
10164
10165
10166
10167
10168
10169
10170
10171
10172
10173
10174
10175
10176
10177
10178
10179
10180
10181
10182
10183
10184
10185
10186
10187
10188
10189
10190
10191
10192
10193
10194
10195
10196
10197
10198
10199
10200
10201
10202
10203
10204
10205
10206
10207
10208
10209
10210
10211
10213
10214
10215
10216
10217
10218
10219
10220
10222
10223
10224
10225
10226
10227
10228
10229
10230
10231
10232
10233
10234
10235
10236
10237
10238
10239
10240
10241
10242
10243
10244
10245
10246
10247
10248
10249
10250
10251
10252
10253
10254
10255
10256
10257
10258
10259
10260
10261
10262
10263
10264
10265
10266
10267
10268
10270
10271
10272
10273
10274
10275
10276
10277
10279
10280
10281
10282
10283
10284
10285
10286
10287
10288
10289
10290
10291
10292
10293
10294
10295
10296
10297
10298
10299
10300
10301
10302
10303
10304
10305
10306
10307
10308
10309
10310
10311
10312
10313
10314
10315
10316
10317
10318
10319
10320
10321
10322
10323
10324
10325
10326
10327
10328
10329
10330
10331
10332
10333
10334
10335
10336
10337
10338
10339
10340
10341
10342
10343
10344
10345
10346
10347
10348
10349
10350
10351
10352
10353
10354
10355
10356
10357
10358
10359
10360
10361
10362
10363
10365
10366
10367
10368
10369
10370
10371
10372
10373
10374
10375
10376
10377
10378
10379
10380
10381
10382
10383
10384
10385
10386
10387
10388
10389
10390
10391
10392
10393
10394
10395
10396
10397
10398
10399
10400
10401
10402
10403
10404
10405
10406
10407
10408
10409
10410
10411
10412
10413
10415
10416
10417
10418
10419
10420
10421
10422
10423
10424
10425
10426
10427
10428
10429
10430
10431
10432
10433
10434
10435
10436
10437
10438
10439
10440
10441
10442
10443
10444
10445
10446
10447
10448
10449
10450
10451
10452
10453
10454
10455
10456
10457
10458
10459
10460
10461
10462
10463
10464
10465
10466
10467
10468
10469
10470
10471
10472
10473
10474
10475
10476
10477
10478
10479
10480
10481
10482
10483
10484
10485
10486
10487
10488
10489
10490
10491
10492
10493
10494
10495
10496
10497
10498
10499
10500
10501
10502
10503
10504
10505
10507
10508
10509
10510
10511
10512
10513
10514
10515
10516
10517
10518
10519
10520
10521
10522
10523
10524
10525
10526
10527
10528
10529
10530
10531
10532
10533
10534
10535
10536
10537
10538
10539
10540
10541
10542
10543
10544
10547
10548
10549
10550
10551
10552
10553
10554
10555
10556
10557
10558
10559
10562
10563
10564
10565
10566
10567
10568
10569
10570
10571
10572
10573
10574
10575
10576
10577
10578
10579
10580
10581
10582
10583
10585
10586
10587
10588
10589
10590
10591
10592
10593
10594
10595
10596
10597
10598
10599
10600
10601
10602
10603
10604
10605
10606
10607
10608
10609
10610
10611
10612
10613
10614
10615
10616
10617
10618
10619
10620
10621
10622
10623
10624
10625
10626
10627
10628
10629
10630
10631
10632
10633
10634
10635
10636
10637
10638
10639
10640
10642
10643
10645
10646
10647
10648
10649
10650
10651
10652
10653
10654
10655
10656
10657
10658
10659
10660
10661
10662
10663
10664
10665
10666
10667
10668
10669
10671
10672
10673
10674
10675
10676
10677
10678
10679
10680
10681
10682
10683
10684
10685
10686
10687
10688
10689
10690
10691
10692
10693
10694
10695
10696
10697
10698
10699
10700
10701
10702
10703
10704
10705
10706
10707
10708
10709
10710
10711
10713
10714
10716
10717
10718
10719
10720
10722
10723
10724
10725
10726
10727
10728
10729
10730
10731
10732
10733
10734
10735
10736
10737
10738
10739
10740
10741
10742
10743
10744
10745
10746
10747
10748
10749
10750
10751
10752
10753
10754
10755
10756
10757
10758
10759
10760
10761
10763
10764
10765
10766
10768
10769
10770
10771
10772
10773
10774
10775
10776
10777
10778
10779
10780
10781
10782
10783
10784
10785
10786
10787
10789
10790
10792
10793
10794
10795
10796
10797
10798
10799
10800
10801
10802
10803
10804
10805
10806
10807
10808
10809
10810
10811
10812
10813
10814
10815
10816
10817
10818
10819
10820
10821
10822
10823
10824
10825
10826
10827
10828
10829
10830
10831
10832
10833
10834
10835
10836
10837
10838
10839
10840
10841
10842
10843
10844
10845
10847
10848
10849
10850
10851
10852
10853
10854
10855
10856
10857
10858
10859
10860
10861
10862
10863
10864
10865
10866
10867
10868
10869
10870
10871
10872
10873
10874
10875
10876
10877
10878
10879
10880
10881
10882
10883
10884
10885
10886
10887
10888
10889
10891
10892
10893
10894
10895
10896
10897
10898
10899
10900
10901
10902
10903
10904
10905
10906
10907
10908
10909
10910
10911
10912
10913
10914
10915
10916
10917
10918
10919
10920
10921
10922
10923
10924
10925
10926
10928
10929
10930
10931
10932
10933
10934
10935
10936
10937
10938
10939
10940
10941
10942
10943
10944
10945
10946
10947
10948
10949
10950
10951
10952
10953
10954
10955
10956
10957
10958
10959
10960
10961
10962
10963
10964
10965
10966
10967
10968
10969
10970
10971
10972
10973
10974
10975
10976
10977
10978
10979
10980
10981
10982
10984
10985
10986
10987
10988
10989
10990
10991
10992
10993
10994
10995
10996
10997
10998
10999
11000
11001
11002
11003
11004
11005
11006
11007
11008
11009
11010
11011
11012
11013
11014
11015
11016
11017
11018
11019
11020
11021
11022
11023
11024
11025
11026
11027
11028
11029
11030
11031
11032
11033
11034
11035
11036
11037
11038
11039
11040
11041
11042
11043
11044
11045
11046
11048
11049
11050
11051
11052
11053
11054
11055
11056
11057
11058
11059
11060
11061
11062
11063
11064
11065
11066
11067
11068
11069
11070
11071
11072
11074
11076
11077
11078
11079
11080
11081
11082
11083
11084
11085
11086
11087
11089
11090
11091
11092
11093
11094
11095
11096
11097
11098
11099
11100
11101
11102
11103
11104
11105
11106
11107
11108
11109
11110
11111
11112
11113
11114
11115
11116
11117
11118
11119
11120
11121
11122
11123
11124
11125
11126
11127
11128
11129
11130
11131
11132
11133
11134
11135
11136
11137
11138
11139
11140
11141
11142
11143
11144
11145
11146
11147
11148
11149
11150
11151
11152
11153
11154
11155
11156
11158
11159
11160
11161
11162
11163
11164
11165
11166
11167
11168
11169
11170
11171
11174
11175
11176
11177
11178
11179
11180
11181
11182
11183
11184
11185
11186
11187
11188
11189
11190
11192
11193
11194
11195
11196
11197
11198
11199
11200
11201
11202
11203
11204
11205
11206
11207
11208
11209
11210
11211
11212
11213
11214
11215
11216
11217
11218
11219
11220
11221
11222
11223
11224
11225
11226
11227
11228
11230
11231
11232
11233
11234
11235
11236
11238
11239
11241
11242
11243
11244
11245
11246
11247
11248
11249
11250
11252
11253
11254
11255
11256
11257
11258
11259
11260
11261
11262
11263
11264
11265
11266
11267
11268
11269
11270
11271
11272
11273
11274
11275
11276
11277
11278
11279
11280
11281
11282
11283
11285
11286
11287
11288
11289
11290
11291
11292
11293
11294
11295
11296
11297
11298
11299
11300
11301
11302
11303
11304
11305
11307
11308
11310
11311
11312
11313
11314
11315
11316
11317
11318
11319
11320
11321
11322
11323
11324
11325
11326
11327
11328
11329
11330
11331
11332
11333
11334
11335
11336
11337
11338
11339
11340
11341
11342
11343
11345
11346
11347
11348
11349
11350
11351
11352
11353
11354
11355
11356
11357
11358
11359
11360
11361
11362
11363
11364
11365
11366
11367
11368
11369
11370
11371
11372
11373
11374
11375
11376
11377
11378
11379
11380
11381
11382
11383
11384
11385
11386
11387
11388
11389
11390
11391
11392
11393
11394
11395
11396
11397
11398
11399
11400
11401
11402
11403
11404
11405
11406
11407
11408
11409
11410
11411
11412
11413
11414
11415
11416
11417
11418
11419
11420
11421
11422
11423
11424
11425
11426
11427
11428
11429
11430
11431
11432
11433
11434
11435
11436
11437
11438
11439
11440
11441
11442
11443
11444
11445
11446
11447
11448
11449
11450
11451
11452
11453
11454
11455
11456
11457
11458
11459
11460
11461
11462
11463
11464
11465
11466
11467
11468
11470
11471
11472
11473
11474
11475
11476
11477
11478
11479
11480
11481
11483
11484
11485
11486
11487
11488
11489
11490
11491
11492
11493
11494
11495
11496
11497
11498
11499
11500
11501
11502
11503
11504
11505
11506
11507
11508
11509
11510
11511
11512
11513
11515
11516
11517
11518
11519
11520
11521
11522
11523
11524
11525
11526
11527
11528
11529
11530
11531
11532
11533
11534
11535
11536
11537
11538
11540
11541
11542
11543
11544
11545
11546
11547
11548
11549
11550
11551
11552
11553
11554
11555
11556
11557
11558
11559
11560
11561
11562
11563
11564
11565
11566
11567
11568
11569
11571
11572
11573
11574
11575
11576
11577
11578
11580
11581
11582
11583
11584
11585
11586
11587
11588
11589
11590
11591
11592
11594
11595
11596
11597
11598
11599
11600
11601
11602
11603
11604
11605
11606
11607
11608
11609
11610
11611
11612
11613
11614
11616
11618
11619
11620
11621
11622
11623
11624
11625
11626
11627
11628
11629
11630
11631
11632
11633
11634
11635
11636
11637
11638
11640
11641
11642
11643
11644
11645
11646
11647
11648
11649
11650
11651
11652
11653
11654
11655
11656
11657
11658
11659
11660
11661
11663
11664
11665
11666
11667
11668
11669
11670
11671
11672
11673
11674
11675
11676
11677
11678
11679
11680
11681
11682
11683
11684
11685
11687
11688
11690
11691
11692
11693
11694
11695
11696
11698
11699
11700
11701
11702
11703
11704
11705
11706
11707
11708
11709
11710
11714
11715
11717
11719
11720
11721
11722
11723
11724
11725
11726
11727
11728
11729
11730
11731
11732
11733
11734
11735
11736
11737
11738
11739
11740
11741
11742
11743
11744
11745
11746
11747
11748
11749
11751
11752
11753
11754
11755
11756
11757
11758
11759
11760
11761
11762
11763
11764
11765
11766
11767
11768
11769
11770
11771
11772
11773
11774
11775
11776
11777
11778
11779
11780
11781
11782
11783
11784
11785
11786
11787
11788
11789
11790
11791
11792
11793
11794
11795
11797
11798
11799
11800
11801
11802
11803
11804
11805
11806
11807
11808
11809
11810
11811
11812
11813
11814
11815
11817
11818
11819
11820
11821
11822
11823
11825
11826
11827
11828
11829
11830
11831
11833
11834
11835
11836
11837
11838
11839
11840
11842
11843
11844
11845
11846
11847
11848
11849
11850
11851
11852
11853
11854
11855
11856
11857
11858
11859
11860
11861
11862
11863
11864
11865
11866
11867
11868
11869
11870
11871
11872
11873
11874
11875
11877
11878
11879
11880
11881
11882
11883
11884
11885
11886
11887
11888
11889
11890
11891
11892
11893
11894
11895
11896
11897
11898
11900
11901
11902
11903
11904
11905
11906
11907
11908
11909
11910
11911
11912
11913
11914
11915
11916
11917
11919
11920
11921
11922
11923
11924
11925
11926
11927
11928
11929
11930
11931
11932
11933
11934
11935
11936
11937
11938
11939
11940
11941
11942
11943
11944
11945
11946
11947
11948
11949
11950
11951
11952
11953
11954
11955
11956
11957
11958
11959
11960
11961
11962
11963
11964
11965
11966
11967
11968
11969
11970
11971
11972
11973
11974
11975
11976
11977
11978
11979
11980
11981
11982
11983
11984
11985
11986
11987
11988
11989
11990
11991
11992
11993
11994
11995
11996
11997
11998
11999
12000
12001
12002
12003
12004
12005
12006
12007
12008
12009
12010
12011
12012
12013
12014
12015
12016
12018
12019
12020
12021
12022
12023
12024
12025
12026
12027
12028
12029
12030
12031
12032
12033
12034
12035
12036
12037
12038
12039
12040
12041
12042
12043
12044
12045
12046
12048
12049
12050
12051
12052
12053
12054
12055
12056
12058
12059
12060
12061
12062
12063
12064
12065
12066
12067
12068
12069
12070
12071
12072
12073
12075
12076
12077
12078
12079
12080
12081
12082
12083
12084
12085
12086
12087
12088
12089
12090
12091
12092
12093
12094
12095
12096
12098
12099
12100
12101
12102
12103
12104
12105
12106
12107
12108
12109
12110
12112
12113
12115
12116
12117
12119
12121
12122
12123
12124
12125
12126
12127
12128
12129
12130
12131
12132
12133
12134
12135
12136
12137
12138
12139
12140
12141
12142
12143
12144
12145
12146
12147
12148
12149
12150
12151
12152
12154
12155
12156
12157
12158
12159
12160
12161
12162
12163
12164
12165
12166
12167
12168
12169
12170
12171
12172
12173
12174
12175
12176
12177
12178
12180
12181
12182
12183
12185
12186
12187
12188
12189
12190
12191
12192
12193
12194
12195
12196
12197
12198
12199
12200
12201
12202
12203
12204
12205
12206
12207
12208
12209
12210
12211
12212
12213
12214
12215
12216
12217
12218
12220
12221
12223
12224
12225
12226
12227
12228
12229
12230
12231
12232
12233
12234
12235
12236
12237
12238
12239
12240
12241
12242
12243
12244
12245
12246
12247
12248
12249
12250
12251
12252
12253
12254
12255
12256
12257
12258
12259
12260
12261
12262
12263
12264
12265
12266
12268
12269
12270
12271
12272
12273
12274
12275
12276
12277
12278
12279
12280
12281
12282
12283
12284
12285
12286
12287
12288
12289
12290
12291
12292
12293
12294
12295
12296
12297
12299
12300
12301
12302
12303
12304
12305
12306
12307
12308
12309
12310
12311
12312
12313
12314
12315
12316
12317
12318
12319
12320
12321
12322
12323
12324
12325
12326
12327
12328
12329
12330
12331
12332
12333
12334
12335
12336
12337
12338
12339
12340
12341
12342
12343
12344
12345
12346
12347
12348
12349
12350
12351
12352
12353
12354
12355
12356
12357
12358
12359
12360
12361
12362
12363
12364
12365
12366
12367
12368
12369
12370
12371
12372
12373
12374
12375
12376
12377
12378
12379
12380
12381
12382
12383
12384
12385
12386
12387
12388
12389
12390
12391
12392
12393
12394
12395
12396
12397
12398
12399
12400
12401
12402
12403
12404
12405
12406
12407
12408
12409
12410
12412
12413
12414
12415
12416
12417
12418
12419
12420
12421
12422
12423
12424
12425
12426
12428
12429
12430
12431
12432
12433
12434
12435
12436
12437
12438
12439
12440
12441
12442
12443
12444
12445
12446
12447
12448
12449
12450
12451
12452
12453
12454
12455
12456
12457
12458
12459
12460
12461
12462
12464
12465
12466
12467
12468
12469
12470
12471
12472
12473
12474
12475
12476
12477
12478
12479
12480
12481
12482
12483
12484
12485
12486
12487
12488
12489
12490
12491
12492
12493
12494
12495
12496
12497
12498
12499
12500
12501
12502
12503
12504
12505
12506
12507
12508
12509
12510
12511
12512
12513
12514
12515
12516
12517
12518
12519
12520
12521
12522
12523
12524
12525
12526
12527
12528
12529
12530
12531
12532
12533
12534
12535
12536
12537
12538
12539
12540
12541
12542
12543
12544
12545
12546
12547
12548
12549
12550
12551
12552
12553
12554
12555
12556
12557
12558
12559
12560
12561
12562
12563
12564
12565
12566
12567
12568
12569
12570
12571
12572
12573
12575
12576
12577
12578
12579
12580
12581
12582
12583
12584
12585
12586
12587
12588
12589
12590
12591
12592
12593
12594
12595
12596
12597
12598
12599
12600
12601
12602
12603
12604
12605
12606
12607
12608
12609
12611
12612
12613
12614
12615
12616
12617
12618
12619
12620
12621
12622
12623
12624
12625
12626
12627
12628
12629
12631
12632
12633
12635
12636
12637
12638
12639
12640
12641
12642
12643
12644
12645
12646
12647
12648
12649
12650
12651
12652
12653
12654
12655
12656
12657
12658
12659
12660
12661
12662
12663
12664
12665
12666
12667
12668
12669
12670
12671
12672
12673
12674
12675
12676
12678
12679
12681
12682
12683
12684
12685
12686
12687
12689
12690
12691
12692
12693
12695
12696
12697
12698
12699
12700
12701
12702
12703
12704
12705
12706
12707
12708
12709
12710
12711
12712
12713
12714
12715
12716
12717
12718
12719
12720
12721
12722
12723
12724
12725
12727
12728
12729
12730
12731
12732
12733
12734
12735
12736
12737
12738
12739
12740
12741
12742
12743
12744
12745
12746
12747
12748
12751
12752
12753
12755
12757
12758
12759
12760
12761
12762
12763
12764
12765
12766
12767
12768
12769
12770
12771
12772
12773
12774
12776
12777
12778
12779
12780
12781
12782
12783
12784
12785
12786
12787
12788
12789
12790
12791
12792
12793
12794
12795
12796
12797
12798
12799
12800
12801
12802
12803
12804
12805
12806
12807
12808
12810
12811
12812
12813
12814
12815
12816
12817
12818
12819
12820
12821
12822
12823
12824
12825
12826
12827
12829
12830
12831
12832
12833
12834
12835
12837
12838
12839
12841
12842
12843
12844
12845
12846
12847
12848
12849
12850
12852
12853
12854
12855
12856
12857
12859
12860
12861
12862
12863
12864
12865
12866
12867
12868
12869
12870
12871
12873
12874
12875
12876
12877
12878
12879
12881
12882
12883
12885
12886
12887
12888
12889
12890
12891
12892
12893
12894
12895
12896
12897
12898
12899
12900
12901
12903
12904
12905
12906
12907
12908
12909
12910
12911
12912
12913
12914
12915
12916
12917
12918
12919
12920
12921
12922
12923
12924
12925
12927
12928
12930
12931
12932
12933
12934
12935
12936
12937
12938
12939
12940
12941
12942
12943
12944
12945
12946
12947
12948
12949
12950
12951
12952
12953
12954
12955
12956
12957
12958
12959
12961
12962
12963
12964
12965
12966
12967
12968
12969
12970
12971
12972
12973
12974
12975
12976
12977
12978
12979
12981
12982
12983
12984
12985
12986
12987
12988
12989
12990
12991
12992
12993
12994
12995
12996
12997
12998
12999
13000
13001
13002
13003
13004
13005
13006
13007
13008
13009
13010
13011
13012
13013
13014
13015
13016
13017
13018
13019
13020
13021
13022
13023
13024
13025
13026
13027
13028
13029
13030
13031
13032
13033
13034
13035
13038
13039
13040
13041
13042
13043
13044
13045
13046
13047
13048
13049
13050
13051
13052
13053
13054
13055
13056
13057
13058
13059
13060
13061
13062
13063
13064
13066
13067
13068
13069
13070
13071
13072
13073
13074
13075
13076
13077
13078
13079
13080
13082
13083
13084
13085
13086
13087
13088
13089
13090
13091
13092
13093
13094
13095
13096
13097
13098
13099
13100
13102
13104
13105
13106
13107
13108
13109
13110
13111
13112
13113
13114
13115
13116
13117
13118
13119
13120
13121
13122
13123
13124
13125
13126
13127
13128
13129
13130
13131
13132
13133
13134
13135
13136
13137
13138
13139
13140
13141
13142
13143
13144
13145
13146
13147
13148
13149
13150
13151
13153
13154
13155
13156
13157
13158
13159
13160
13161
13162
13163
13164
13165
13166
13167
13168
13169
13170
13172
13173
13174
13175
13176
13177
13178
13179
13180
13181
13182
13183
13184
13185
13186
13187
13188
13189
13190
13191
13192
13193
13194
13195
13196
13197
13198
13199
13200
13201
13202
13203
13204
13205
13206
13207
13208
13209
13210
13211
13212
13213
13214
13215
13216
13217
13218
13219
13220
13221
13224
13225
13226
13227
13228
13229
13230
13232
13233
13234
13235
13236
13237
13238
13239
13240
13241
13242
13243
13244
13245
13246
13247
13248
13249
13251
13252
13253
13254
13255
13256
13257
13258
13259
13260
13262
13263
13264
13265
13266
13267
13268
13269
13271
13272
13273
13274
13275
13276
13277
13278
13279
13280
13281
13282
13283
13284
13285
13286
13287
13288
13289
13290
13291
13292
13293
13294
13295
13296
13297
13298
13299
13300
13301
13302
13303
13304
13305
13306
13307
13308
13309
13310
13311
13312
13313
13314
13315
13316
13317
13318
13319
13320
13321
13322
13323
13325
13326
13327
13328
13329
13330
13331
13332
13333
13334
13335
13336
13338
13339
13340
13341
13342
13343
13344
13346
13347
13348
13349
13350
13351
13352
13353
13354
13355
13356
13357
13358
13359
13361
13362
13363
13364
13365
13366
13367
13368
13369
13370
13371
13372
13373
13374
13376
13377
13378
13379
13380
13381
13382
13383
13384
13385
13386
13387
13388
13389
13390
13391
13392
13393
13394
13395
13396
13397
13399
13400
13402
13403
13404
13405
13406
13407
13408
13409
13410
13411
13412
13413
13414
13415
13416
13417
13418
13419
13420
13421
13422
13423
13424
13425
13426
13428
13429
13430
13432
13433
13434
13435
13436
13437
13438
13439
13440
13441
13442
13443
13445
13446
13447
13448
13449
13450
13451
13452
13454
13455
13456
13457
13458
13459
13460
13461
13462
13463
13464
13465
13466
13467
13468
13469
13470
13471
13472
13473
13474
13475
13476
13477
13478
13479
13480
13481
13482
13483
13484
13485
13486
13488
13489
13490
13491
13492
13493
13494
13495
13496
13497
13498
13499
13500
13501
13502
13503
13504
13505
13506
13507
13508
13509
13510
13511
13512
13513
13514
13515
13516
13517
13518
13519
13520
13522
13523
13524
13525
13526
13527
13528
13529
13530
13531
13532
13533
13534
13535
13536
13538
13539
13540
13541
13542
13543
13544
13545
13546
13547
13548
13549
13550
13551
13552
13553
13554
13555
13556
13558
13559
13560
13561
13562
13563
13564
13565
13566
13567
13568
13570
13571
13572
13573
13574
13575
13576
13577
13579
13580
13581
13582
13583
13584
13585
13586
13587
13588
13589
13590
13591
13592
13593
13594
13595
13597
13598
13599
13600
13601
13602
13603
13604
13605
13606
13607
13608
13609
13610
13611
13612
13613
13614
13615
13616
13617
13618
13619
13620
13622
13623
13624
13625
13626
13627
13628
13629
13630
13631
13632
13633
13635
13636
13637
13638
13639
13640
13641
13642
13643
13644
13645
13646
13648
13649
13650
13651
13652
13653
13654
13655
13656
13657
13658
13659
13660
13661
13662
13663
13664
13665
13666
13667
13668
13669
13670
13671
13672
13673
13674
13675
13676
13677
13678
13679
13680
13681
13682
13683
13684
13685
13686
13687
13688
13689
13690
13691
13692
13693
13694
13695
13696
13697
13698
13699
13700
13701
13702
13703
13704
13705
13706
13707
13708
13709
13710
13711
13712
13713
13714
13715
13716
13717
13718
13719
13720
13721
13722
13723
13724
13725
13726
13727
13728
13729
13730
13731
13732
13733
13734
13735
13736
13737
13738
13739
13740
13741
13742
13743
13744
13745
13746
13747
13748
13749
13750
13751
13752
13753
13754
13755
13756
13757
13758
13759
13760
13761
13762
13763
13764
13765
13767
13768
13769
13770
13771
13772
13773
13774
13775
13776
13777
13778
13779
13781
13782
13784
13785
13786
13787
13788
13789
13790
13791
13792
13793
13794
13795
13796
13797
13798
13800
13802
13803
13804
13805
13806
13807
13808
13809
13810
13811
13812
13813
13814
13815
13816
13817
13818
13819
13820
13821
13822
13823
13824
13825
13826
13827
13828
13829
13830
13831
13832
13833
13834
13835
13836
13837
13838
13839
13840
13841
13842
13843
13845
13846
13847
13848
13849
13850
13851
13852
13853
13854
13855
13856
13858
13859
13860
13861
13862
13863
13864
13865
13866
13867
13868
13869
13870
13871
13872
13873
13874
13875
13876
13877
13878
13879
13880
13881
13882
13883
13884
13885
13886
13887
13888
13890
13891
13892
13893
13894
13895
13896
13897
13898
13899
13900
13901
13902
13903
13904
13905
13906
13907
13908
13909
13910
13911
13912
13913
13914
13915
13916
13917
13918
13919
13920
13921
13922
13923
13924
13925
13926
13927
13928
13929
13930
13931
13932
13933
13934
13935
13937
13939
13940
13941
13942
13943
13944
13945
13946
13947
13948
13949
13950
13951
13952
13953
13954
13955
13956
13957
13958
13959
13960
13961
13962
13963
13965
13966
13967
13968
13969
13970
13971
13972
13973
13974
13975
13976
13977
13978
13979
13980
13981
13982
13983
13984
13985
13986
13987
13988
13989
13990
13991
13993
13994
13995
13996
13997
13998
13999
14000
14001
14002
14003
14004
14007
14008
14010
14011
14012
14013
14014
14015
14016
14017
14018
14019
14020
14021
14022
14023
14024
14025
14027
14028
14029
14030
14031
14032
14033
14034
14035
14036
14037
14038
14040
14041
14042
14043
14044
14045
14046
14047
14048
14049
14050
14051
14052
14053
14054
14055
14056
14057
14058
14059
14060
14061
14062
14063
14064
14065
14066
14067
14068
14069
14070
14071
14072
14073
14074
14075
14076
14077
14078
14079
14080
14081
14082
14083
14084
14085
14086
14087
14088
14089
14090
14091
14092
14093
14094
14095
14096
14097
14098
14099
14100
14101
14103
14104
14105
14106
14107
14108
14109
14110
14111
14112
14114
14115
14116
14117
14118
14119
14120
14121
14122
14123
14124
14125
14126
14127
14128
14129
14130
14131
14132
14133
14134
14135
14136
14137
14139
14140
14141
14142
14143
14144
14145
14146
14147
14148
14149
14150
14151
14152
14153
14154
14155
14157
14158
14159
14160
14161
14162
14163
14164
14165
14166
14167
14169
14170
14171
14172
14173
14174
14175
14176
14177
14179
14180
14181
14183
14185
14186
14187
14188
14189
14190
14191
14192
14193
14194
14195
14197
14198
14199
14201
14202
14203
14205
14206
14207
14208
14209
14210
14211
14212
14213
14214
14215
14216
14217
14218
14219
14220
14222
14223
14224
14225
14226
14227
14228
14230
14231
14232
14233
14234
14235
14236
14237
14238
14239
14240
14241
14242
14243
14244
14245
14246
14247
14248
14249
14250
14251
14252
14253
14254
14255
14256
14257
14258
14259
14260
14261
14262
14263
14264
14265
14266
14267
14268
14269
14270
14271
14272
14273
14274
14275
14276
14277
14278
14279
14280
14281
14282
14283
14284
14285
14286
14287
14288
14289
14290
14291
14293
14294
14295
14296
14297
14298
14299
14300
14301
14302
14303
14304
14305
14306
14307
14308
14309
14310
14311
14312
14313
14314
14315
14316
14317
14318
14319
14320
14321
14322
14324
14325
14326
14327
14328
14329
14330
14331
14332
14333
14334
14335
14336
14337
14338
14339
14340
14341
14342
14343
14345
14346
14347
14348
14349
14350
14351
14352
14353
14354
14355
14356
14357
14358
14359
14361
14362
14363
14364
14365
14366
14367
14368
14369
14370
14371
14372
14373
14374
14375
14376
14377
14378
14379
14380
14381
14382
14383
14384
14385
14386
14387
14388
14389
14390
14391
14392
14393
14394
14395
14396
14397
14398
14399
14400
14401
14402
14404
14405
14406
14407
14408
14409
14410
14411
14412
14413
14415
14416
14417
14418
14419
14420
14421
14423
14425
14426
14427
14428
14429
14430
14431
14432
14433
14434
14435
14436
14437
14438
14439
14440
14441
14442
14443
14444
14445
14446
14447
14448
14449
14450
14451
14452
14453
14454
14455
14456
14457
14458
14459
14460
14461
14462
14463
14464
14465
14466
14467
14468
14469
14471
14472
14473
14475
14476
14477
14478
14479
14480
14481
14482
14483
14484
14485
14486
14487
14488
14489
14491
14492
14493
14494
14495
14496
14497
14498
14499
14500
14501
14502
14503
14504
14505
14506
14507
14508
14509
14510
14511
14512
14513
14514
14516
14517
14518
14520
14521
14522
14523
14524
14525
14526
14527
14529
14531
14532
14533
14534
14535
14536
14537
14538
14539
14540
14541
14542
14543
14544
14545
14546
14547
14549
14550
14551
14552
14553
14554
14555
14556
14557
14558
14559
14560
14562
14563
14564
14565
14566
14567
14568
14569
14571
14572
14573
14574
14575
14576
14577
14578
14579
14580
14581
14583
14584
14585
14586
14587
14588
14589
14590
14591
14592
14593
14594
14595
14596
14597
14598
14599
14600
14601
14602
14603
14604
14605
14606
14607
14608
14609
14610
14611
14612
14613
14614
14615
14616
14617
14618
14619
14620
14621
14622
14623
14624
14625
14626
14627
14628
14630
14631
14632
14633
14634
14636
14637
14638
14639
14640
14641
14642
14643
14644
14645
14646
14647
14648
14649
14650
14651
14653
14654
14655
14656
14657
14658
14659
14660
14661
14662
14663
14664
14665
14666
14667
14668
14670
14671
14672
14673
14674
14675
14676
14677
14678
14679
14680
14682
14683
14684
14685
14686
14687
14688
14689
14690
14691
14692
14693
14694
14695
14696
14697
14698
14699
14700
14701
14702
14703
14704
14705
14706
14707
14708
14709
14710
14711
14712
14713
14715
14716
14717
14719
14720
14721
14722
14726
14727
14729
14730
14731
14732
14733
14734
14735
14736
14737
14738
14739
14740
14741
14742
14743
14744
14745
14746
14747
14748
14749
14750
14751
14752
14753
14754
14755
14756
14757
14758
14759
14760
14761
14762
14763
14764
14766
14767
14768
14769
14770
14771
14772
14773
14774
14775
14776
14777
14778
14779
14780
14781
14782
14783
14784
14785
14786
14787
14788
14789
14790
14791
14792
14793
14794
14795
14796
14797
14798
14799
14800
14801
14802
14803
14804
14805
14806
14809
14810
14811
14812
14813
14814
14815
14816
14817
14818
14819
14820
14821
14822
14823
14824
14825
14826
14827
14829
14830
14831
14832
14833
14834
14835
14836
14837
14838
14839
14840
14841
14842
14843
14844
14845
14846
14847
14848
14849
14850
14851
14852
14853
14854
14855
14856
14857
14858
14859
14860
14861
14862
14863
14864
14865
14866
14867
14869
14870
14871
14872
14873
14874
14875
14876
14877
14878
14880
14881
14882
14883
14884
14885
14886
14887
14888
14889
14890
14891
14892
14893
14894
14896
14898
14899
14900
14901
14902
14903
14905
14906
14907
14908
14909
14910
14911
14912
14913
14914
14915
14916
14917
14918
14919
14920
14921
14922
14923
14924
14925
14926
14927
14928
14929
14930
14931
14933
14934
14935
14936
14937
14938
14939
14940
14941
14942
14943
14944
14945
14948
14949
14951
14952
14953
14954
14955
14956
14957
14958
14959
14960
14962
14964
14965
14966
14967
14969
14970
14971
14972
14973
14974
14976
14977
14978
14979
14980
14981
14982
14983
14984
14987
14988
14989
14990
14991
14992
14993
14994
14995
14996
14997
14998
14999
15000
15002
15003
15004
15005
15006
15007
15008
15009
15010
15011
15012
15013
15014
15015
15016
15017
15018
15019
15020
15021
15023
15024
15026
15027
15028
15030
15031
15032
15033
15034
15035
15036
15037
15039
15040
15041
15042
15043
15044
15045
15046
15047
15048
15049
15050
15051
15052
15053
15054
15055
15056
15057
15058
15059
15060
15062
15063
15064
15065
15066
15067
15068
15069
15070
15071
15072
15073
15074
15075
15076
15077
15078
15079
15080
15081
15082
15083
15084
15085
15086
15087
15088
15089
15091
15092
15093
15094
15095
15097
15098
15099
15100
15101
15102
15103
15104
15105
15106
15107
15108
15109
15110
15111
15112
15113
15114
15115
15116
15117
15118
15119
15120
15121
15122
15123
15124
15125
15126
15127
15128
15129
15130
15131
15132
15133
15134
15135
15136
15137
15138
15140
15142
15143
15144
15145
15146
15147
15148
15149
15150
15151
15152
15153
15154
15155
15156
15157
15158
15159
15160
15161
15162
15163
15164
15165
15167
15168
15169
15170
15171
15172
15173
15174
15175
15176
15177
15178
15179
15180
15181
15182
15183
15184
15185
15186
15187
15189
15190
15191
15192
15193
15194
15195
15196
15197
15198
15199
15200
15201
15202
15203
15204
15205
15206
15207
15208
15210
15211
15212
15213
15214
15215
15216
15217
15218
15219
15220
15221
15222
15223
15224
15225
15226
15227
15228
15229
15231
15232
15233
15234
15235
15236
15237
15238
15239
15240
15241
15242
15243
15244
15245
15246
15247
15248
15249
15250
15251
15252
15253
15254
15255
15256
15257
15258
15259
15260
15261
15262
15263
15264
15265
15266
15267
15268
15269
15270
15271
15272
15273
15274
15275
15276
15277
15278
15279
15280
15281
15282
15283
15285
15286
15287
15288
15290
15291
15292
15293
15294
15295
15296
15297
15298
15299
15300
15301
15302
15303
15305
15306
15307
15308
15309
15310
15311
15312
15313
15314
15315
15316
15317
15319
15320
15321
15322
15323
15324
15325
15326
15327
15328
15329
15330
15331
15332
15333
15334
15335
15336
15337
15338
15339
15340
15341
15342
15343
15344
15345
15346
15347
15348
15349
15350
15351
15352
15354
15355
15356
15357
15358
15359
15360
15361
15362
15363
15364
15365
15366
15368
15369
15370
15371
15372
15373
15374
15375
15376
15377
15379
15380
15381
15382
15383
15384
15385
15386
15387
15388
15389
15390
15391
15392
15393
15394
15395
15396
15397
15398
15399
15400
15401
15402
15403
15404
15405
15406
15407
15408
15409
15410
15411
15412
15413
15414
15415
15416
15417
15418
15419
15420
15421
15422
15423
15424
15425
15426
15427
15428
15429
15430
15432
15433
15434
15435
15436
15438
15440
15441
15442
15443
15444
15445
15446
15448
15449
15450
15451
15452
15453
15454
15455
15456
15457
15458
15459
15460
15461
15462
15463
15464
15465
15466
15467
15468
15469
15470
15472
15473
15474
15475
15477
15478
15479
15480
15481
15482
15483
15484
15485
15486
15487
15488
15489
15490
15491
15492
15493
15494
15495
15496
15497
15498
15499
15500
15501
15502
15503
15504
15505
15506
15507
15508
15509
15510
15511
15512
15513
15514
15515
15516
15517
15518
15519
15520
15521
15522
15523
15524
15525
15526
15527
15528
15529
15530
15531
15532
15533
15534
15535
15536
15537
15538
15539
15540
15541
15542
15543
15544
15545
15546
15547
15548
15549
15550
15551
15552
15553
15554
15555
15557
15558
15559
15560
15561
15562
15563
15564
15565
15566
15567
15568
15569
15570
15571
15572
15573
15574
15575
15576
15577
15578
15579
15580
15581
15582
15583
15584
15585
15586
15587
15588
15589
15591
15592
15593
15594
15595
15596
15597
15598
15599
15600
15601
15602
15603
15604
15605
15606
15607
15608
15609
15610
15611
15612
15613
15614
15615
15616
15617
15618
15619
15620
15621
15622
15623
15624
15625
15626
15627
15628
15629
15630
15631
15632
15634
15635
15636
15637
15638
15639
15640
15641
15642
15643
15644
15646
15647
15649
15650
15651
15652
15653
15654
15655
15656
15657
15658
15659
15660
15661
15662
15663
15664
15666
15667
15668
15669
15670
15671
15672
15673
15674
15675
15676
15677
15678
15679
15680
15682
15683
15684
15685
15686
15687
15688
15689
15690
15691
15692
15693
15694
15695
15696
15697
15698
15699
15700
15701
15702
15703
15704
15706
15707
15708
15709
15710
15711
15712
15713
15714
15715
15716
15717
15718
15719
15720
15722
15723
15724
15725
15726
15727
15728
15729
15730
15731
15732
15733
15734
15735
15736
15737
15738
15739
15740
15741
15742
15743
15744
15745
15746
15747
15749
15750
15751
15752
15753
15755
15756
15757
15758
15759
15760
15761
15764
15765
15766
15767
15768
15769
15770
15771
15772
15773
15774
15775
15776
15777
15778
15779
15780
15781
15782
15783
15784
15785
15786
15787
15788
15789
15790
15791
15792
15793
15794
15795
15796
15797
15798
15799
15800
15801
15802
15803
15804
15805
15806
15807
15808
15809
15810
15811
15812
15813
15815
15816
15817
15818
15819
15820
15821
15822
15823
15824
15825
15826
15827
15828
15829
15830
15831
15832
15833
15834
15835
15836
15837
15839
15840
15841
15842
15843
15844
15845
15846
15847
15848
15849
15851
15852
15854
15855
15856
15857
15858
15859
15860
15861
15862
15863
15864
15865
15866
15867
15868
15869
15870
15871
15872
15873
15874
15875
15876
15879
15880
15881
15882
15883
15884
15885
15886
15887
15888
15889
15890
15891
15892
15893
15894
15895
15896
15897
15898
15899
15900
15902
15903
15904
15905
15906
15907
15908
15909
15910
15911
15912
15913
15914
15915
15916
15917
15918
15919
15920
15921
15922
15923
15924
15925
15926
15927
15928
15929
15930
15931
15932
15933
15935
15937
15938
15939
15940
15941
15942
15943
15944
15945
15946
15947
15948
15949
15950
15951
15952
15953
15954
15955
15956
15958
15959
15960
15961
15962
15963
15964
15965
15966
15968
15969
15970
15971
15972
15973
15974
15975
15976
15977
15978
15979
15980
15981
15982
15983
15984
15985
15987
15988
15989
15990
15991
15992
15993
15994
15995
15996
15997
15998
15999
16000
16001
16002
16003
16004
16005
16006
16007
16008
16009
16010
16011
16012
16013
16014
16015
16016
16017
16018
16019
16020
16021
16022
16023
16024
16025
16027
16028
16030
16031
16032
16033
16034
16035
16036
16037
16038
16039
16040
16041
16042
16043
16044
16045
16046
16047
16048
16049
16050
16051
16052
16053
16054
16056
16057
16059
16060
16061
16062
16063
16064
16065
16066
16067
16068
16069
16070
16071
16072
16073
16074
16075
16076
16077
16078
16079
16080
16081
16082
16084
16085
16086
16087
16088
16089
16090
16091
16092
16093
16094
16095
16096
16097
16098
16099
16100
16101
16102
16103
16104
16105
16107
16108
16109
16110
16111
16112
16113
16114
16115
16116
16117
16118
16119
16120
16121
16122
16123
16124
16126
16127
16128
16129
16130
16131
16132
16133
16134
16135
16136
16137
16138
16139
16140
16141
16142
16143
16144
16145
16146
16147
16148
16149
16150
16151
16152
16153
16154
16155
16156
16157
16158
16159
16160
16161
16162
16163
16164
16165
16166
16167
16168
16169
16170
16172
16173
16174
16176
16177
16178
16179
16180
16181
16182
16183
16184
16185
16186
16187
16188
16189
16190
16191
16192
16193
16194
16195
16196
16197
16198
16199
16200
16201
16202
16203
16204
16205
16206
16207
16208
16209
16210
16211
16212
16213
16214
16215
16216
16217
16218
16220
16221
16222
16223
16224
16225
16226
16227
16228
16229
16230
16231
16232
16233
16234
16235
16236
16237
16238
16239
16240
16241
16242
16243
16244
16245
16246
16247
16248
16249
16250
16251
16252
16253
16254
16255
16256
16257
16258
16259
16260
16261
16262
16263
16264
16265
16266
16267
16268
16269
16270
16271
16272
16273
16274
16275
16276
16277
16278
16279
16280
16281
16282
16283
16284
16285
16286
16287
16288
16289
16290
16291
16292
16293
16294
16295
16296
16297
16298
16299
16300
16301
16302
16303
16304
16305
16306
16307
16308
16309
16310
16311
16312
16313
16314
16315
16316
16317
16318
16319
16320
16321
16322
16323
16324
16325
16326
16327
16328
16329
16330
16331
16332
16333
16334
16335
16336
16337
16338
16339
16340
16341
16342
16343
16344
16345
16346
16347
16349
16350
16351
16352
16353
16354
16355
16356
16358
16359
16361
16362
16363
16364
16365
16366
16367
16368
16369
16370
16371
16372
16373
16374
16375
16376
16377
16378
16379
16380
16381
16383
16384
16385
16387
16388
16389
16390
16391
16392
16393
16394
16395
16396
16397
16398
16399
16400
16401
16402
16403
16404
16405
16406
16407
16408
16409
16411
16412
16413
16414
16415
16416
16417
16418
16419
16420
16421
16422
16423
16424
16425
16426
16427
16428
16429
16430
16431
16432
16433
16434
16435
16436
16437
16438
16439
16440
16441
16442
16443
16444
16445
16446
16447
16448
16449
16450
16452
16453
16454
16455
16456
16457
16458
16459
16460
16461
16462
16463
16464
16465
16466
16467
16468
16470
16471
16472
16473
16474
16475
16476
16477
16478
16479
16480
16481
16482
16483
16484
16485
16486
16487
16488
16489
16490
16491
16492
16493
16494
16496
16497
16498
16499
16500
16501
16502
16503
16504
16505
16506
16507
16508
16509
16510
16511
16512
16514
16515
16516
16517
16518
16519
16520
16521
16522
16523
16524
16525
16526
16527
16528
16529
16530
16531
16532
16533
16534
16535
16536
16537
16538
16539
16540
16541
16542
16543
16545
16546
16547
16548
16549
16550
16551
16552
16553
16554
16555
16556
16557
16558
16559
16560
16561
16562
16563
16564
16565
16567
16568
16569
16570
16571
16572
16573
16574
16575
16576
16577
16578
16579
16580
16582
16583
16584
16585
16586
16587
16588
16590
16591
16592
16593
16594
16595
16596
16597
16598
16599
16600
16601
16602
16603
16604
16605
16606
16607
16608
16609
16610
16611
16612
16613
16614
16615
16616
16617
16618
16619
16620
16621
16622
16623
16624
16625
16626
16627
16628
16629
16630
16631
16632
16633
16634
16635
16636
16637
16638
16639
16640
16641
16643
16644
16645
16646
16647
16648
16649
16650
16651
16652
16653
16654
16655
16656
16657
16658
16659
16660
16662
16663
16664
16665
16666
16667
16668
16669
16670
16671
16672
16673
16674
16675
16676
16677
16678
16679
16680
16681
16682
16683
16684
16685
16686
16687
16688
16689
16690
16691
16692
16693
16694
16695
16696
16697
16698
16699
16700
16701
16702
16703
16704
16705
16706
16707
16708
16709
16710
16711
16712
16713
16714
16715
16716
16717
16718
16719
16720
16721
16722
16723
16724
16725
16726
16727
16728
16729
16730
16731
16732
16735
16736
16737
16738
16739
16740
16741
16742
16743
16744
16746
16747
16748
16749
16750
16751
16752
16753
16754
16755
16756
16757
16758
16759
16760
16761
16762
16763
16764
16765
16766
16767
16768
16769
16770
16771
16772
16773
16774
16775
16776
16777
16778
16779
16780
16781
16782
16783
16784
16786
16787
16788
16789
16790
16792
16793
16794
16795
16796
16797
16798
16799
16800
16801
16803
16804
16806
16807
16808
16809
16810
16811
16813
16814
16815
16816
16817
16818
16819
16820
16821
16822
16823
16824
16825
16826
16827
16828
16829
16830
16831
16832
16833
16834
16835
16837
16838
16839
16840
16841
16842
16843
16844
16845
16846
16847
16848
16849
16850
16851
16852
16853
16854
16856
16857
16858
16859
16860
16861
16863
16864
16865
16866
16867
16868
16869
16870
16871
16872
16873
16874
16875
16876
16877
16878
16879
16880
16881
16882
16883
16884
16885
16886
16887
16888
16890
16891
16892
16893
16894
16895
16896
16897
16898
16899
16900
16901
16902
16903
16904
16905
16906
16907
16908
16909
16910
16911
16913
16914
16915
16916
16917
16918
16919
16920
16922
16923
16924
16925
16926
16927
16928
16929
16930
16931
16932
16933
16934
16935
16936
16937
16938
16939
16940
16941
16942
16943
16944
16945
16946
16947
16948
16949
16950
16951
16952
16953
16954
16955
16956
16957
16958
16959
16960
16961
16962
16963
16964
16965
16967
16968
16969
16970
16971
16972
16973
16974
16976
16977
16978
16979
16980
16981
16982
16983
16984
16985
16987
16988
16989
16990
16991
16992
16993
16994
16995
16996
16997
16998
16999
17000
17001
17002
17003
17004
17005
17006
17007
17008
17009
17010
17011
17012
17013
17014
17015
17016
17017
17018
17019
17022
17023
17024
17025
17026
17027
17028
17029
17030
17031
17032
17033
17034
17035
17036
17037
17038
17039
17040
17041
17042
17043
17044
17045
17046
17047
17048
17049
17050
17051
17052
17053
17054
17055
17056
17057
17058
17059
17060
17061
17062
17063
17064
17065
17066
17067
17068
17069
17070
17071
17072
17073
17074
17075
17076
17077
17078
17079
17080
17081
17082
17083
17084
17085
17086
17087
17089
17090
17091
17093
17094
17095
17096
17097
17098
17099
17100
17102
17103
17104
17105
17106
17107
17108
17109
17110
17112
17113
17115
17116
17117
17118
17119
17120
17121
17122
17123
17124
17125
17126
17127
17128
17129
17130
17131
17133
17134
17135
17136
17137
17138
17139
17140
17141
17142
17143
17144
17145
17146
17147
17148
17149
17150
17151
17152
17153
17154
17155
17156
17157
17158
17159
17160
17161
17162
17163
17164
17165
17166
17167
17168
17169
17171
17172
17173
17175
17176
17177
17178
17179
17180
17181
17182
17184
17185
17186
17187
17188
17189
17190
17191
17192
17193
17194
17195
17196
17197
17198
17199
17200
17201
17202
17203
17204
17205
17206
17207
17208
17209
17210
17211
17212
17213
17214
17215
17216
17217
17218
17219
17220
17221
17222
17223
17224
17225
17226
17227
17228
17229
17230
17231
17232
17233
17234
17235
17236
17237
17238
17239
17240
17242
17243
17244
17245
17246
17247
17248
17249
17251
17252
17253
17254
17255
17256
17257
17258
17259
17260
17261
17262
17263
17264
17265
17266
17267
17268
17269
17270
17271
17272
17273
17274
17275
17276
17277
17278
17279
17280
17281
17282
17283
17284
17285
17286
17287
17288
17289
17290
17291
17292
17293
17294
17295
17296
17297
17298
17299
17300
17301
17302
17303
17304
17305
17306
17307
17308
17309
17310
17311
17312
17313
17314
17315
17316
17317
17318
17319
17320
17321
17322
17323
17324
17325
17326
17327
17328
17329
17330
17331
17332
17333
17334
17335
17336
17337
17338
17339
17340
17341
17342
17343
17344
17345
17346
17347
17348
17349
17350
17351
17352
17353
17354
17355
17356
17357
17358
17359
17360
17361
17362
17363
17364
17365
17366
17367
17368
17370
17371
17372
17373
17374
17375
17376
17377
17378
17379
17380
17381
17382
17383
17384
17385
17386
17387
17388
17389
17390
17391
17392
17393
17394
17395
17396
17397
17398
17399
17400
17401
17402
17403
17405
17406
17407
17408
17409
17410
17411
17412
17413
17414
17416
17417
17418
17419
17420
17421
17422
17423
17424
17425
17426
17427
17428
17429
17430
17431
17432
17433
17434
17435
17436
17437
17438
17439
17440
17441
17442
17443
17444
17445
17446
17447
17448
17449
17450
17451
17452
17453
17454
17455
17457
17458
17459
17460
17461
17462
17463
17464
17465
17466
17467
17468
17469
17470
17471
17472
17473
17474
17475
17476
17477
17478
17479
17480
17481
17482
17483
17484
17485
17486
17487
17488
17489
17490
17491
17492
17493
17494
17495
17496
17497
17498
17499
17500
17502
17503
17504
17505
17506
17507
17508
17509
17510
17511
17512
17513
17514
17515
17516
17517
17518
17519
17520
17521
17522
17523
17524
17525
17526
17527
17528
17529
17530
17531
17532
17533
17534
17535
17536
17537
17538
17539
17540
17541
17542
17544
17545
17546
17547
17548
17549
17550
17551
17552
17553
17554
17555
17556
17557
17558
17559
17560
17562
17563
17564
17565
17566
17567
17568
17569
17571
17572
17573
17574
17575
17576
17577
17578
17579
17580
17581
17582
17583
17584
17585
17586
17587
17589
17590
17591
17592
17593
17594
17595
17596
17597
17598
17599
17601
17602
17603
17604
17605
17606
17607
17608
17609
17610
17611
17612
17613
17614
17615
17617
17618
17619
17620
17621
17622
17623
17624
17625
17626
17627
17628
17629
17630
17631
17632
17633
17634
17635
17636
17637
17638
17639
17641
17644
17645
17646
17647
17648
17649
17650
17651
17652
17653
17654
17655
17656
17657
17658
17659
17660
17661
17662
17663
17664
17665
17666
17667
17668
17669
17670
17671
17672
17673
17674
17675
17676
17677
17678
17679
17680
17681
17682
17683
17684
17685
17686
17687
17688
17690
17692
17693
17694
17695
17696
17697
17698
17699
17700
17701
17702
17703
17704
17705
17706
17707
17708
17709
17710
17711
17712
17713
17714
17715
17716
17718
17719
17720
17721
17722
17723
17724
17725
17726
17727
17728
17729
17730
17731
17732
17733
17735
17736
17737
17738
17739
17740
17741
17742
17743
17744
17745
17746
17747
17748
17749
17750
17751
17752
17753
17754
17755
17756
17757
17758
17759
17760
17761
17762
17763
17764
17765
17766
17767
17768
17769
17770
17771
17772
17773
17774
17775
17776
17777
17778
17779
17780
17781
17782
17783
17784
17785
17786
17787
17789
17790
17791
17794
17795
17796
17797
17798
17799
17800
17801
17802
17803
17804
17805
17806
17807
17808
17809
17810
17811
17812
17813
17814
17815
17816
17817
17819
17820
17821
17822
17823
17824
17825
17826
17827
17828
17829
17830
17831
17832
17833
17834
17835
17836
17837
17838
17839
17840
17841
17842
17843
17844
17845
17846
17847
17848
17849
17850
17851
17852
17853
17854
17856
17857
17858
17859
17860
17861
17862
17863
17864
17865
17866
17867
17868
17869
17870
17871
17873
17874
17875
17876
17877
17878
17879
17880
17881
17882
17883
17884
17885
17886
17887
17888
17889
17890
17891
17892
17893
17894
17896
17897
17898
17899
17900
17901
17902
17903
17904
17905
17906
17907
17908
17909
17910
17911
17912
17913
17914
17915
17916
17917
17918
17919
17920
17921
17922
17923
17924
17925
17926
17927
17928
17929
17930
17931
17932
17933
17934
17935
17936
17937
17938
17939
17940
17941
17942
17943
17944
17945
17946
17947
17948
17949
17950
17951
17952
17954
17956
17957
17958
17959
17960
17961
17962
17963
17964
17965
17966
17967
17968
17969
17970
17971
17972
17973
17974
17975
17976
17977
17978
17980
17982
17983
17984
17985
17986
17987
17988
17990
17991
17993
17994
17995
17996
17997
17998
18000
18001
18002
18003
18004
18005
18006
18007
18008
18010
18011
18012
18013
18014
18015
18016
18017
18018
18019
18020
18021
18022
18023
18024
18025
18026
18027
18028
18029
18030
18031
18032
18034
18035
18036
18037
18039
18040
18041
18042
18043
18044
18045
18046
18049
18050
18051
18052
18053
18054
18055
18056
18057
18058
18059
18060
18061
18062
18063
18064
18065
18066
18067
18068
18069
18070
18071
18072
18073
18074
18075
18076
18077
18078
18079
18080
18081
18082
18083
18084
18085
18086
18087
18088
18089
18090
18091
18092
18093
18094
18095
18096
18097
18098
18099
18100
18101
18102
18103
18104
18106
18107
18108
18109
18110
18111
18112
18113
18114
18115
18116
18117
18118
18119
18120
18121
18122
18123
18124
18125
18126
18127
18128
18129
18130
18132
18133
18134
18135
18137
18138
18139
18140
18141
18142
18143
18144
18145
18146
18147
18148
18149
18150
18151
18152
18153
18154
18155
18156
18158
18159
18160
18161
18162
18163
18164
18165
18166
18167
18168
18169
18170
18172
18173
18174
18175
18176
18177
18178
18179
18180
18181
18182
18183
18184
18185
18186
18187
18188
18189
18190
18192
18193
18194
18195
18196
18197
18198
18199
18200
18201
18202
18203
18204
18205
18206
18207
18208
18209
18210
18211
18212
18213
18214
18215
18216
18217
18218
18219
18220
18221
18222
18223
18224
18225
18226
18227
18229
18230
18231
18232
18233
18234
18235
18236
18237
18238
18239
18240
18241
18242
18243
18244
18245
18247
18248
18249
18250
18251
18252
18253
18254
18255
18256
18257
18258
18259
18260
18261
18262
18263
18264
18265
18266
18267
18268
18269
18270
18271
18272
18273
18275
18276
18277
18278
18279
18280
18281
18282
18283
18284
18285
18286
18287
18288
18289
18290
18291
18292
18293
18295
18296
18297
18298
18299
18300
18301
18302
18303
18304
18305
18306
18307
18308
18309
18310
18311
18312
18313
18314
18315
18316
18317
18318
18319
18320
18321
18322
18323
18324
18325
18326
18327
18329
18330
18331
18332
18333
18334
18336
18337
18338
18339
18340
18341
18342
18343
18344
18345
18346
18347
18348
18350
18351
18352
18353
18354
18355
18356
18357
18358
18360
18361
18362
18363
18364
18365
18366
18367
18368
18369
18371
18372
18373
18374
18375
18376
18377
18378
18379
18380
18381
18382
18383
18384
18385
18387
18388
18389
18390
18391
18392
18393
18394
18395
18396
18397
18398
18399
18400
18401
18402
18403
18404
18405
18406
18407
18408
18409
18410
18411
18413
18414
18415
18416
18417
18418
18419
18420
18421
18422
18423
18424
18425
18426
18427
18428
18429
18430
18431
18432
18433
18435
18437
18438
18439
18440
18441
18442
18443
18444
18445
18446
18447
18449
18450
18451
18452
18453
18454
18455
18456
18457
18458
18459
18460
18461
18462
18463
18464
18466
18467
18468
18469
18470
18471
18472
18473
18474
18475
18476
18478
18479
18480
18481
18482
18483
18484
18485
18486
18487
18488
18489
18490
18491
18492
18493
18494
18495
18496
18497
18498
18499
18500
18501
18502
18503
18504
18506
18508
18509
18510
18511
18512
18513
18514
18515
18518
18520
18521
18522
18524
18525
18526
18527
18528
18529
18530
18531
18532
18533
18534
18535
18536
18537
18538
18539
18540
18541
18542
18543
18544
18545
18546
18547
18549
18550
18551
18552
18553
18554
18555
18556
18557
18558
18559
18560
18561
18562
18563
18564
18565
18566
18567
18568
18569
18570
18571
18572
18573
18574
18575
18576
18577
18578
18579
18580
18581
18582
18583
18585
18586
18587
18588
18589
18590
18591
18592
18593
18595
18596
18598
18599
18600
18601
18602
18603
18605
18606
18607
18608
18609
18610
18611
18612
18613
18614
18615
18616
18617
18618
18619
18620
18621
18622
18623
18624
18626
18627
18628
18629
18630
18631
18633
18634
18635
18636
18637
18638
18639
18640
18641
18642
18644
18645
18646
18647
18648
18649
18650
18651
18652
18653
18654
18655
18656
18657
18658
18659
18660
18661
18662
18663
18664
18665
18666
18667
18668
18669
18670
18671
18672
18673
18674
18675
18676
18677
18678
18679
18680
18681
18682
18683
18684
18685
18686
18687
18688
18689
18690
18691
18692
18693
18694
18695
18696
18697
18698
18699
18701
18702
18704
18706
18707
18708
18709
18710
18712
18713
18714
18716
18717
18718
18720
18721
18722
18724
18725
18726
18727
18729
18730
18731
18732
18733
18734
18735
18736
18737
18738
18739
18740
18741
18742
18743
18744
18745
18746
18747
18748
18749
18750
18751
18752
18753
18754
18755
18756
18757
18758
18759
18760
18761
18762
18763
18764
18765
18766
18767
18768
18769
18770
18771
18773
18774
18775
18776
18777
18778
18779
18780
18781
18782
18783
18784
18785
18786
18787
18788
18789
18790
18791
18792
18793
18794
18795
18796
18797
18798
18799
18800
18801
18802
18803
18804
18805
18806
18807
18808
18809
18810
18811
18812
18813
18814
18816
18817
18819
18820
18821
18822
18823
18824
18825
18826
18827
18828
18829
18830
18831
18832
18833
18834
18835
18836
18837
18838
18839
18840
18841
18842
18843
18844
18845
18846
18847
18848
18849
18850
18851
18852
18854
18855
18856
18857
18858
18860
18861
18862
18863
18864
18865
18866
18867
18868
18869
18870
18871
18872
18873
18874
18875
18876
18877
18878
18879
18881
18882
18883
18884
18885
18886
18887
18888
18889
18890
18891
18892
18893
18894
18895
18896
18897
18898
18899
18900
18901
18903
18904
18905
18906
18907
18908
18909
18910
18911
18912
18913
18914
18915
18916
18917
18918
18920
18921
18922
18923
18925
18926
18927
18928
18929
18930
18931
18932
18933
18934
18935
18937
18938
18939
18940
18941
18942
18943
18944
18945
18946
18947
18948
18949
18950
18951
18952
18953
18954
18955
18956
18957
18958
18959
18962
18963
18964
18965
18966
18967
18968
18969
18970
18971
18972
18973
18974
18975
18976
18978
18979
18980
18981
18982
18983
18984
18985
18986
18987
18988
18989
18990
18991
18992
18993
18994
18995
18996
18997
18998
18999
19000
19001
19002
19003
19004
19005
19006
19007
19009
19010
19011
19012
19013
19014
19015
19016
19017
19018
19019
19020
19021
19022
19023
19024
19025
19026
19027
19028
19029
19031
19032
19033
19034
19035
19036
19037
19038
19039
19040
19041
19042
19043
19044
19045
19046
19047
19048
19049
19050
19051
19052
19053
19054
19055
19056
19057
19058
19059
19060
19061
19062
19063
19064
19065
19066
19067
19068
19069
19070
19071
19073
19074
19075
19076
19077
19078
19079
19080
19081
19082
19083
19084
19085
19086
19087
19088
19089
19090
19091
19092
19093
19094
19095
19096
19097
19099
19100
19101
19102
19104
19105
19106
19107
19108
19109
19110
19111
19112
19113
19114
19115
19116
19117
19118
19119
19120
19121
19122
19123
19124
19125
19126
19127
19128
19129
19130
19131
19132
19133
19134
19135
19136
19137
19138
19140
19141
19142
19143
19144
19145
19146
19147
19148
19149
19150
19151
19152
19153
19154
19155
19156
19157
19158
19159
19160
19161
19162
19163
19164
19165
19166
19167
19168
19169
19170
19172
19173
19174
19175
19176
19177
19178
19179
19180
19181
19182
19183
19184
19185
19186
19187
19188
19189
19190
19191
19193
19194
19195
19196
19197
19198
19199
19200
19202
19203
19204
19205
19206
19207
19208
19209
19210
19211
19212
19213
19214
19215
19216
19217
19218
19219
19220
19221
19222
19223
19224
19225
19226
19227
19228
19229
19231
19232
19233
19234
19235
19236
19237
19238
19239
19240
19241
19242
19243
19244
19245
19246
19247
19248
19249
19250
19251
19252
19254
19256
19257
19258
19259
19260
19261
19262
19264
19265
19266
19267
19268
19269
19270
19271
19272
19273
19275
19276
19277
19279
19280
19281
19282
19283
19284
19285
19286
19287
19288
19289
19290
19291
19292
19293
19294
19295
19296
19297
19298
19299
19300
19301
19302
19303
19304
19305
19306
19307
19308
19309
19310
19311
19312
19313
19314
19315
19316
19317
19318
19319
19320
19321
19322
19323
19324
19325
19326
19327
19328
19329
19330
19331
19332
19333
19334
19335
19336
19337
19338
19339
19340
19341
19342
19343
19345
19346
19347
19348
19350
19351
19352
19353
19354
19355
19356
19357
19358
19359
19360
19361
19362
19363
19364
19365
19366
19367
19368
19369
19370
19371
19372
19373
19374
19376
19377
19378
19379
19380
19382
19383
19384
19386
19387
19388
19389
19390
19391
19392
19393
19394
19395
19396
19397
19398
19399
19400
19401
19402
19403
19404
19405
19406
19407
19408
19409
19410
19411
19412
19413
19414
19415
19416
19417
19418
19419
19420
19421
19423
19424
19425
19426
19427
19428
19429
19430
19431
19432
19433
19434
19435
19436
19437
19438
19439
19440
19441
19442
19443
19444
19445
19446
19447
19448
19449
19450
19451
19452
19453
19454
19455
19456
19457
19458
19459
19460
19461
19462
19463
19464
19465
19466
19467
19468
19469
19470
19471
19472
19473
19474
19475
19476
19477
19478
19479
19480
19481
19482
19483
19484
19485
19486
19487
19488
19489
19490
19491
19492
19493
19494
19495
19496
19497
19498
19499
19500
19501
19502
19503
19504
19505
19506
19507
19508
19509
19510
19511
19512
19513
19514
19515
19516
19517
19518
19519
19520
19522
19524
19525
19526
19527
19528
19529
19530
19531
19532
19533
19534
19535
19536
19537
19538
19540
19541
19542
19543
19544
19545
19546
19547
19549
19550
19551
19552
19553
19554
19555
19556
19557
19558
19559
19560
19561
19562
19563
19564
19565
19566
19567
19568
19569
19570
19571
19572
19573
19574
19575
19576
19577
19579
19580
19581
19582
19583
19584
19585
19586
19587
19588
19589
19590
19591
19592
19593
19594
19595
19596
19597
19598
19599
19600
19601
19602
19603
19604
19605
19606
19607
19608
19609
19610
19611
19612
19613
19614
19616
19617
19618
19619
19620
19621
19622
19623
19624
19625
19626
19627
19628
19629
19630
19631
19632
19633
19634
19635
19636
19637
19639
19640
19641
19642
19643
19644
19645
19646
19647
19648
19649
19650
19651
19652
19653
19654
19655
19656
19657
19658
19659
19660
19661
19662
19663
19664
19665
19666
19667
19668
19669
19670
19671
19672
19673
19674
19675
19676
19677
19678
19679
19680
19681
19682
19683
19684
19685
19686
19687
19688
19689
19690
19691
19692
19693
19694
19695
19696
19697
19698
19699
19700
19701
19702
19703
19704
19705
19706
19707
19708
19709
19710
19711
19712
19713
19714
19715
19716
19717
19718
19719
19720
19721
19722
19723
19725
19726
19727
19728
19729
19730
19731
19733
19734
19735
19736
19737
19738
19739
19740
19741
19743
19744
19745
19746
19747
19748
19749
19750
19752
19753
19754
19755
19756
19757
19758
19759
19760
19761
19762
19763
19765
19766
19767
19768
19770
19771
19772
19773
19774
19775
19776
19777
19778
19779
19780
19781
19782
19783
19784
19785
19786
19787
19788
19789
19790
19791
19792
19793
19794
19795
19796
19797
19798
19799
19800
19801
19802
19803
19804
19805
19806
19807
19808
19809
19810
19811
19812
19813
19814
19815
19816
19817
19818
19819
19820
19821
19822
19824
19825
19826
19827
19829
19830
19831
19832
19833
19834
19835
19836
19837
19839
19840
19841
19842
19843
19844
19845
19847
19848
19849
19850
19851
19852
19853
19854
19855
19856
19857
19858
19859
19860
19861
19862
19863
19864
19865
19866
19867
19868
19869
19870
19871
19872
19873
19874
19875
19876
19877
19878
19879
19880
19881
19882
19883
19884
19885
19886
19887
19888
19889
19890
19891
19892
19893
19894
19895
19896
19898
19899
19900
19901
19902
19903
19904
19905
19906
19907
19908
19909
19910
19911
19912
19913
19914
19915
19916
19917
19918
19919
19920
19921
19922
19923
19924
19925
19927
19928
19929
19930
19931
19932
19933
19934
19935
19936
19937
19938
19939
19940
19941
19942
19943
19945
19946
19947
19948
19949
19950
19952
19953
19954
19955
19957
19958
19959
19960
19962
19963
19964
19965
19966
19967
19968
19969
19970
19972
19973
19974
19975
19976
19977
19978
19979
19980
19981
19982
19983
19984
19985
19986
19987
19988
19989
19990
19991
19992
19993
19994
19995
19996
19997
19998
19999


==> ase_split/layout_test.txt <==
40
93
189
208
260
332
351
373
439
441
453
479
487
500
532
627
637
646
670
688
727
738
741
818
821
854
899
907
944
966
983
999
1048
1117
1173
1202
1215
1350
1356
1383
1454
1468
1472
1518
1619
1659
1686
1768
1803
1830
1832
1941
1943
2107
2157
2208
2298
2312
2349
2380
2387
2464
2508
2547
2573
2591
2664
2705
2805
2837
2838
2892
2894
2906
2908
2946
2953
2986
2995
3003
3010
3019
3020
3039
3043
3059
3067
3141
3170
3247
3328
3421
3442
3471
3513
3563
3588
3598
3635
3640
3706
3776
3867
3906
3942
3959
4036
4065
4124
4205
4361
4463
4468
4486
4491
4514
4567
4589
4592
4597
4634
4646
4650
4669
4675
4707
4716
4779
4854
4872
4894
4965
4992
4999
5091
5286
5320
5371
5470
5522
5524
5580
5619
5693
5723
5786
5807
5853
5885
5887
5953
5958
6015
6057
6096
6105
6131
6136
6144
6158
6198
6246
6302
6470
6500
6504
6518
6552
6565
6593
6608
6615
6619
6666
6686
6706
6719
6808
6814
6830
6848
6861
6882
6886
6903
6950
6964
6997
7018
7030
7054
7066
7073
7084
7085
7093
7157
7302
7312
7313
7324
7335
7355
7390
7412
7444
7467
7554
7582
7673
7758
7768
7793
7813
7815
7907
7928
7976
7988
7996
8050
8105
8255
8334
8351
8395
8427
8497
8501
8504
8535
8548
8663
8679
8750
8752
8815
8851
8863
8893
8956
8970
9030
9175
9217
9359
9436
9446
9470
9473
9504
9521
9525
9526
9532
9537
9582
9595
9624
9625
9715
9786
9789
9833
9896
9969
9976
10020
10032
10124
10172
10181
10193
10208
10209
10352
10435
10451
10456
10470
10479
10491
10578
10585
10591
10600
10625
10764
10785
10792
10854
10902
10934
10937
10954
10993
11013
11018
11057
11091
11117
11202
11220
11249
11300
11360
11385
11428
11431
11433
11577
11607
11662
11700
11710
11715
11759
11773
11809
11876
11885
11939
11961
11963
11970
12020
12045
12097
12187
12239
12396
12453
12489
12498
12514
12540
12543
12649
12658
12801
12822
12957
13003
13021
13053
13084
13141
13149
13260
13301
13308
13403
13408
13492
13527
13587
13596
13597
13598
13664
13709
13745
13757
13800
13966
13977
14007
14075
14129
14133
14135
14335
14342
14388
14468
14494
14502
14504
14511
14551
14674
14676
14711
14789
14832
14840
14862
14872
14941
14991
14998
15011
15060
15072
15074
15144
15211
15311
15320
15345
15459
15506
15517
15519
15534
15559
15646
15705
15715
15727
15738
15779
15888
15906
15922
15929
15931
15996
16019
16051
16111
16171
16183
16199
16237
16299
16320
16333
16364
16369
16444
16490
16557
16581
16623
16724
16746
16768
16825
16894
17019
17091
17154
17282
17298
17326
17361
17423
17427
17448
17467
17518
17567
17586
17620
17716
17729
17766
17839
17858
17893
17900
17956
17982
18087
18095
18100
18122
18248
18258
18268
18269
18307
18355
18448
18510
18521
18551
18570
18585
18657
18687
18727
18738
18753
18770
18787
18851
18950
18971
19028
19029
19033
19115
19217
19251
19256
19336
19355
19509
19558
19591
19691
19710
19804
19812
19832
19958
19960
19961
19974
20035
20060
20095
20149
20168
20188
20200
20259
20266
20277
20329
20383
20515
20552
20561
20585
20613
20649
20729
20739
20751
20841
20845
20913
21000
21034
21061
21153
21216
21304
21307
21369
21410
21424
21487
21585
21619
21620
21637
21651
21655
21704
21764
21781
21819
21840
21853
21940
21959
22069
22099
22194
22244
22381
22406
22417
22426
22521
22529
22576
22584
22606
22671
22725
22766
22790
22820
22841
22862
22873
22940
22985
23028
23030
23162
23272
23296
23351
23365
23366
23386
23428
23483
23485
23680
23701
23703
23772
23778
23865
24124
24153
24164
24186
24237
24275
24276
24281
24360
24372
24376
24396
24515
24576
24613
24661
24665
24679
24685
24727
24743
24777
24820
24853
24915
24984
24987
24988
25014
25034
25040
25051
25053
25106
25120
25145
25161
25178
25205
25206
25238
25259
25269
25274
25346
25374
25394
25438
25491
25524
25587
25648
25677
25679
25710
25752
25775
25809
25834
25964
26162
26174
26190
26291
26336
26338
26349
26353
26370
26397
26464
26487
26491
26511
26739
26775
26783
26890
26894
26944
26959
27010
27085
27099
27138
27144
27239
27243
27259
27267
27306
27365
27401
27404
27411
27451
27500
27585
27640
27701
27769
27814
27856
27867
27944
27966
27988
28035
28066
28081
28112
28149
28245
28304
28313
28332
28380
28450
28474
28513
28522
28530
28623
28677
28755
28791
28813
28819
28978
28995
28997
29025
29059
29071
29120
29175
29176
29182
29187
29237
29256
29279
29380
29461
29462
29468
29491
29563
29580
29645
29683
29770
29774
29879
29905
29995
30006
30042
30049
30094
30200
30218
30266
30272
30274
30307
30361
30368
30473
30495
30530
30532
30556
30593
30618
30628
30639
30650
30773
30788
30867
30875
30878
30948
30960
30981
31001
31092
31196
31337
31353
31398
31406
31428
31457
31471
31607
31614
31638
31653
31673
31725
31792
31814
31835
31837
31850
31873
31939
31950
31981
31986
31991
32065
32066
32069
32085
32090
32104
32127
32145
32240
32251
32260
32308
32343
32467
32514
32524
32568
32576
32636
32663
32701
32711
32717
32742
32750
32803
32881
32917
32933
33073
33141
33175
33189
33241
33259
33393
33425
33480
33486
33495
33568
33594
33603
33617
33680
33705
33762
33814
33847
33874
33878
33946
33997
34038
34056
34178
34330
34343
34346
34373
34384
34386
34507
34552
34565
34588
34649
34658
34662
34680
34684
34711
34743
34748
34777
34812
34824
34873
34882
34887
34944
34957
35040
35085
35144
35153
35172
35203
35253
35254
35280
35285
35349
35516
35523
35596
35634
35675
35728
35750
35759
35789
35797
35848
35861
35893
35928
35966
35972
36152
36202
36205
36265
36298
36306
36307
36442
36487
36513
36624
36626
36627
36638
36651
36663
36669
36726
36782
36789
36836
36898
36949
36964
36992
37016
37047
37203
37237
37245
37263
37268
37348
37411
37437
37452
37496
37505
37599
37653
37669
37834
37845
37850
37873
37906
37942
38087
38116
38140
38219
38222
38258
38276
38307
38380
38395
38417
38436
38445
38468
38486
38530
38536
38551
38561
38591
38667
38725
38736
38824
38839
38881
38895
38918
38946
38956
38993
39013
39046
39047
39066
39070
39075
39118
39190
39364
39444
39448
39485
39520
39717
39753
39779
39837
39917
39932
39983
40031
40068
40070
40129
40140
40212
40218
40236
40243
40270
40393
40450
40461
40578
40646
40675
40710
40758
40784
40912
40937
40969
40980
40996
41065
41159
41181
41182
41198
41214
41222
41256
41258
41269
41316
41321
41327
41334
41454
41500
41541
41703
41983
41996
42088
42091
42110
42127
42139
42231
42235
42260
42356
42469
42474
42502
42505
42527
42733
42742
42759
42815
42822
42826
42924
42934
43002
43006
43030
43051
43125
43193
43313
43354
43385
43395
43489
43490
43548
43551
43583
43845
44008
44016
44063
44064
44135
44391
44407
44448
44470
44475
44602
44643
44660
44664
44669
44679
44736
44826
44859
44877
44963
45010
45011
45173
45215
45217
45219
45360
45382
45395
45432
45528
45550
45569
45581
45646
45727
45782
45819
45824
45893
45933
46002
46012
46025
46050
46181
46232
46240
46314
46367
46439
46467
46482
46519
46587
46595
46629
46704
46734
46754
46789
46836
46881
46898
46957
47047
47109
47240
47247
47255
47340
47379
47415
47449
47465
47480
47491
47501
47516
47561
47597
47623
47647
47672
47704
47714
47761
47782
47810
47858
47881
48015
48067
48079
48083
48117
48175
48283
48353
48370
48374
48383
48406
48418
48433
48471
48558
48597
48626
48671
48678
48713
48765
48780
48808
48831
48857
48955
48989
49009
49209
49319
49367
49399
49410
49487
49516
49538
49561
49668
49692
49744
49811
49884
49965
49989
50132
50201
50216
50421
50452
50470
50565
50630
50668
50706
50709
50711
50840
50937
50965
50987
51074
51133
51140
51175
51185
51215
51258
51371
51450
51509
51526
51543
51549
51557
51624
51662
51663
51665
51670
51687
51804
51827
51984
52083
52104
52186
52204
52329
52402
52431
52454
52455
52487
52521
52570
52607
52647
52656
52756
52792
52801
52822
52857
52877
52939
52980
53028
53081
53110
53165
53199
53235
53236
53348
53394
53457
53474
53518
53550
53598
53651
53684
53711
53890
53933
53948
53967
53977
53990
53994
54105
54224
54234
54254
54271
54327
54359
54382
54441
54469
54473
54543
54557
54578
54646
54661
54662
54673
54734
54800
54838
54841
54842
54888
54935
54981
55011
55038
55063
55144
55149
55206
55238
55240
55269
55281
55312
55352
55358
55368
55411
55635
55643
55645
55652
55703
55712
55722
55765
55777
55797
55821
55822
55823
55865
55885
55898
55929
55955
56016
56079
56143
56169
56201
56206
56231
56343
56409
56430
56436
56459
56463
56466
56581
56756
56909
56993
57007
57081
57196
57233
57255
57269
57270
57452
57512
57627
57673
57707
57732
57823
57838
57854
57906
57975
57997
58032
58041
58053
58080
58105
58224
58301
58326
58376
58396
58444
58457
58458
58529
58551
58554
58592
58627
58648
58668
58730
58794
58818
58822
58933
58975
59031
59049
59081
59176
59195
59207
59299
59359
59372
59401
59427
59428
59430
59454
59466
59494
59504
59505
59531
59547
59567
59606
59641
59664
59675
59685
59761
59772
59837
59850
59869
59872
59887
59904
59983
60038
60076
60181
60200
60234
60246
60277
60359
60372
60436
60490
60550
60689
60745
60792
60800
60825
60851
60863
60873
60888
60898
60901
60935
60980
61018
61036
61038
61040
61210
61223
61224
61237
61316
61374
61382
61403
61422
61423
61439
61468
61499
61578
61625
61634
61664
61703
61736
61749
61760
61763
61773
61812
61816
61847
61893
61907
61968
61986
61990
62025
62141
62174
62284
62288
62314
62316
62403
62428
62437
62493
62520
62539
62560
62572
62606
62648
62674
62687
62786
62793
62800
62846
62862
62864
63042
63132
63272
63275
63294
63388
63430
63438
63450
63472
63477
63560
63609
63683
63748
63769
63786
63854
63922
63966
63973
64139
64149
64170
64176
64279
64310
64329
64396
64424
64437
64445
64467
64470
64554
64577
64581
64627
64751
64768
64788
64805
64847
64992
65008
65059
65089
65118
65158
65247
65276
65306
65309
65317
65318
65321
65337
65353
65398
65447
65483
65590
65641
65647
65654
65673
65698
65737
65881
65981
66006
66061
66115
66178
66198
66239
66279
66294
66307
66316
66388
66499
66501
66564
66585
66614
66663
66722
66770
66771
66883
66952
66959
67067
67138
67220
67283
67294
67296
67309
67340
67401
67494
67499
67559
67568
67579
67642
67719
67790
67862
67864
67873
67923
67938
68014
68034
68042
68059
68153
68160
68175
68197
68223
68269
68313
68336
68359
68398
68409
68453
68487
68537
68567
68570
68654
68682
68690
68699
68740
68821
68856
68901
68949
68971
69002
69064
69085
69172
69177
69186
69192
69261
69318
69328
69340
69345
69413
69415
69449
69522
69588
69611
69632
69707
69710
69716
69734
69766
69782
69802
69854
69855
69951
70039
70060
70252
70270
70312
70424
70470
70569
70576
70682
70749
70773
70781
70837
70865
70923
70966
70972
70988
70996
71040
71138
71244
71264
71272
71282
71311
71333
71373
71402
71478
71490
71513
71578
71692
71707
71711
71777
71803
71832
71898
71957
72015
72074
72100
72223
72377
72544
72582
72597
72640
72673
72694
72720
72799
72826
72988
73068
73098
73186
73188
73210
73259
73262
73299
73473
73530
73533
73541
73564
73609
73616
73622
73632
73660
73690
73701
73813
73821
73844
73856
73876
73886
73887
73902
73957
73989
74132
74167
74200
74222
74412
74418
74458
74475
74486
74507
74512
74535
74593
74599
74697
74743
74767
74777
74885
74890
74895
74965
75070
75096
75115
75129
75232
75284
75303
75322
75358
75388
75430
75436
75444
75456
75533
75547
75616
75639
75661
75687
75756
75767
75790
75794
75803
75891
75923
76042
76089
76096
76104
76114
76157
76225
76281
76378
76383
76388
76404
76428
76434
76454
76522
76551
76574
76632
76643
76700
76702
76719
76724
76736
76803
76963
77089
77161
77170
77257
77264
77271
77321
77333
77339
77349
77353
77391
77432
77452
77455
77514
77516
77628
77751
77814
77879
77946
77956
77987
78004
78034
78086
78117
78150
78159
78167
78209
78233
78282
78296
78311
78411
78538
78582
78595
78834
78861
78877
78907
78947
78956
78970
78974
79021
79038
79140
79155
79173
79229
79232
79372
79450
79460
79477
79478
79490
79613
79628
79645
79647
79669
79712
79794
79828
79866
79958
80086
80154
80234
80270
80364
80441
80525
80611
80622
80652
80785
80825
80862
80937
80961
80967
80997
81054
81066
81094
81104
81124
81149
81154
81199
81224
81234
81244
81299
81321
81368
81381
81400
81439
81443
81450
81462
81498
81520
81529
81553
81571
81585
81600
81651
81682
81722
81775
81825
81922
81978
81982
82019
82062
82135
82161
82171
82193
82214
82252
82302
82312
82353
82363
82367
82409
82495
82550
82591
82601
82603
82611
82616
82663
82685
82688
82693
82729
82746
82814
82823
82874
82900
82909
82925
82983
83043
83115
83149
83228
83236
83258
83393
83418
83634
83657
83660
83685
83707
83745
83759
83845
83906
83912
83939
83972
84021
84052
84149
84178
84269
84316
84325
84368
84395
84399
84405
84417
84437
84443
84453
84461
84488
84497
84512
84555
84566
84611
84630
84695
84739
84786
84820
84989
85008
85026
85070
85091
85098
85103
85140
85169
85170
85182
85217
85313
85361
85431
85473
85532
85734
85737
85767
85883
85951
85964
85971
85978
86024
86100
86132
86162
86181
86190
86457
86510
86541
86574
86641
86668
86683
86697
86736
86739
86764
86777
86797
86816
86847
86877
86895
86912
86977
86996
87040
87129
87156
87186
87221
87222
87255
87269
87304
87319
87365
87373
87392
87439
87458
87541
87556
87617
87638
87679
87691
87795
87814
87828
87876
87880
87922
87955
88013
88064
88127
88136
88170
88185
88193
88224
88239
88269
88276
88331
88365
88399
88405
88412
88520
88535
88548
88578
88613
88708
88741
88756
88820
88855
88899
88946
88965
88996
88999
89008
89023
89031
89084
89095
89105
89120
89134
89195
89227
89296
89300
89306
89308
89346
89412
89452
89500
89504
89522
89525
89572
89618
89678
89689
89703
89787
89810
89830
89922
89982
90005
90135
90142
90143
90269
90342
90377
90435
90494
90513
90516
90522
90575
90648
90657
90664
90727
90798
90861
90905
90908
90941
90953
90976
90994
90997
91003
91009
91013
91047
91064
91071
91131
91196
91226
91306
91316
91460
91490
91532
91571
91582
91675
91782
91853
91859
91891
91905
91971
91981
91983
91985
92012
92036
92045
92107
92116
92130
92168
92185
92228
92237
92350
92380
92426
92453
92504
92512
92532
92577
92697
92708
92817
92850
92969
93108
93149
93178
93199
93205
93207
93341
93422
93520
93538
93622
93718
93721
93750
93782
93829
93903
93908
93912
93931
93944
93958
93966
93990
94013
94109
94148
94166
94237
94297
94305
94315
94360
94367
94385
94441
94533
94681
94752
94762
94841
94844
94874
94882
94885
95001
95016
95031
95114
95116
95128
95138
95156
95201
95234
95254
95277
95326
95382
95418
95465
95512
95544
95551
95552
95583
95612
95645
95696
95713
95727
95732
95745
95823
95826
95922
96061
96071
96095
96191
96246
96270
96276
96304
96380
96470
96535
96559
96678
96773
96814
96828
96854
96866
96883
96911
96952
97032
97043
97049
97071
97123
97133
97146
97183
97210
97215
97296
97300
97320
97374
97475
97536
97624
97638
97641
97695
97866
97885
97948
97985
97986
98027
98121
98162
98180
98191
98234
98312
98313
98320
98348
98396
98429
98479
98481
98486
98492
98501
98550
98554
98687
98709
98739
98749
98827
98834
98839
98905
98933
99032
99063
99071
99116
99152
99245
99261
99276
99278
99292
99299
99310
99316
99367
99371
99421
99518
99531
99609
99624
99667
99749
99797
99902
99957


==> ase_split/layout_val.txt <==
11
28
68
104
124
193
247
253
305
314
391
420
450
527
564
568
617
734
781
800
850
855
949
1059
1080
1081
1174
1204
1222
1321
1369
1401
1521
1582
1594
1606
1623
1642
1676
1705
1708
1715
1735
1756
1765
1806
1983
1991
1994
2086
2096
2138
2198
2235
2246
2302
2315
2375
2434
2445
2521
2530
2535
2540
2553
2673
2703
2819
2833
2845
2875
2973
2992
2996
2998
3001
3023
3037
3092
3138
3301
3380
3486
3521
3540
3561
3603
3626
3627
3634
3639
3870
3882
3891
3920
3981
4000
4083
4152
4160
4262
4332
4351
4382
4384
4387
4389
4498
4541
4727
4800
5073
5110
5111
5112
5144
5151
5191
5215
5220
5249
5389
5394
5397
5432
5466
5483
5518
5557
5559
5646
5713
5840
5841
5851
5925
5964
5976
6007
6028
6075
6101
6199
6229
6274
6347
6439
6460
6523
6524
6589
6601
6630
6643
6684
6711
6777
6786
6795
6800
6833
6851
6912
6972
6980
7039
7062
7065
7076
7095
7100
7146
7161
7164
7246
7341
7360
7385
7423
7480
7497
7505
7542
7685
7696
7772
7811
7834
7883
7945
7963
7970
8000
8031
8073
8106
8135
8168
8248
8290
8300
8341
8361
8475
8630
8633
8651
8669
8736
8775
8777
8792
8848
8961
9000
9064
9074
9101
9143
9152
9203
9261
9281
9333
9456
9712
9750
9765
9807
9873
9905
10016
10079
10090
10148
10164
10251
10327
10398
10439
10474
10613
10679
10712
10841
10880
10885
10945
10986
11003
11119
11123
11161
11165
11200
11211
11250
11391
11524
11564
11597
11615
11626
11714
11822
11847
11849
11865
11873
11884
11892
11897
11900
11962
12080
12085
12146
12171
12183
12184
12186
12294
12328
12353
12369
12409
12417
12423
12487
12497
12509
12583
12620
12632
12643
12695
12764
12794
12904
12905
12914
12939
12963
12991
13004
13044
13191
13303
13372
13463
13476
13506
13608
13610
13708
13791
13850
13865
13926
13927
13965
13981
14022
14087
14147
14234
14235
14332
14351
14411
14451
14460
14509
14516
14532
14567
14591
14597
14608
14615
14630
14713
14773
14836
14847
14925
14979
15002
15125
15160
15200
15248
15281
15339
15367
15391
15491
15564
15642
15718
15748
15808
15845
15852
15859
15923
15980
16011
16076
16155
16169
16260
16297
16314
16318
16345
16352
16396
16437
16480
16532
16560
16580
16592
16594
16648
16714
16739
16761
16767
16777
16799
16819
16827
16892
16936
17036
17068
17079
17112
17167
17202
17302
17327
17330
17366
17368
17375
17450
17462
17501
17505
17525
17549
17619
17644
17683
17722
17804
17836
17874
17909
17922
17923
17927
17928
17973
18136
18141
18160
18245
18289
18308
18319
18407
18436
18466
18505
18594
18730
18751
18839
18852
18863
18904
18905
18924
18945
18970
18998
19061
19075
19113
19123
19126
19150
19171
19178
19195
19204
19222
19243
19271
19307
19317
19353
19495
19504
19545
19549
19561
19583
19597
19689
19693
19763
19828
19873
19918
19985
19988
20047
20076
20121
20145
20288
20300
20311
20325
20327
20360
20409
20428
20464
20469
20503
20542
20543
20567
20602
20626
20648
20707
20778
20804
20830
20973
20986
21019
21184
21189
21209
21234
21242
21270
21288
21289
21299
21321
21355
21388
21443
21445
21483
21490
21536
21545
21558
21686
21707
21712
21720
21740
21773
21793
21809
21835
21858
21881
21884
21925
21993
22050
22061
22078
22093
22138
22187
22222
22264
22273
22318
22324
22400
22431
22442
22446
22467
22488
22493
22570
22604
22633
22657
22680
22714
22739
22753
22789
22827
22831
22843
22855
22886
22895
22897
22931
22948
22978
22989
23011
23102
23112
23163
23177
23214
23226
23231
23305
23329
23363
23368
23381
23426
23445
23498
23514
23660
23681
23761
23826
23828
24013
24034
24037
24082
24115
24135
24151
24177
24277
24391
24481
24546
24549
24580
24596
24623
24632
24651
24699
24706
24730
24748
24790
24808
24882
24991
24992
25006
25019
25043
25065
25089
25175
25180
25194
25228
25240
25286
25289
25300
25331
25369
25430
25434
25483
25505
25507
25548
25621
25654
25708
25755
25757
25779
25802
25826
25880
25915
25980
25990
26004
26035
26085
26118
26133
26166
26194
26196
26283
26303
26334
26343
26364
26404
26416
26521
26539
26586
26601
26612
26638
26639
26662
26674
26708
26727
26743
26760
26767
26793
26801
26826
26833
26834
26849
26917
26918
26967
27011
27095
27125
27146
27154
27182
27185
27231
27236
27252
27286
27375
27452
27639
27643
27689
27703
27743
27752
27825
27832
27834
27838
27884
28016
28051
28107
28115
28167
28220
28381
28438
28457
28488
28568
28587
28634
28728
28772
28860
28928
28943
28949
29039
29066
29082
29094
29099
29144
29146
29280
29321
29324
29339
29340
29413
29434
29457
29515
29551
29667
29678
29718
29750
29802
29886
29890
29906
29927
29936
30040
30098
30117
30146
30161
30180
30227
30252
30423
30429
30453
30479
30485
30519
30538
30600
30660
30705
30717
30727
30795
30852
30859
30877
30927
30956
31175
31184
31221
31224
31248
31255
31290
31312
31334
31348
31355
31405
31414
31420
31430
31440
31458
31491
31493
31513
31560
31689
31699
31877
31900
31972
32112
32135
32175
32344
32389
32412
32426
32437
32474
32494
32532
32541
32613
32743
32798
32880
32903
32955
32995
33003
33009
33020
33027
33039
33055
33066
33082
33106
33114
33159
33187
33274
33326
33338
33355
33365
33400
33412
33417
33457
33497
33555
33572
33699
33786
33792
33855
33871
33931
33942
33951
33982
34001
34071
34084
34091
34138
34147
34162
34199
34214
34220
34249
34271
34276
34442
34447
34548
34550
34693
34789
34825
34826
34915
34976
34998
35013
35029
35089
35094
35188
35256
35315
35321
35363
35416
35422
35425
35429
35487
35524
35578
35607
35702
35705
35722
35737
35761
35783
35792
35800
35979
36023
36054
36171
36177
36210
36267
36286
36297
36327
36359
36410
36515
36527
36553
36605
36632
36641
36646
36769
36779
36968
37070
37189
37224
37265
37270
37308
37384
37412
37429
37451
37462
37499
37504
37540
37556
37596
37640
37646
37663
37666
37680
37695
37700
37739
37762
37802
37822
37831
37854
37919
37923
37974
38053
38071
38094
38132
38166
38173
38238
38301
38343
38354
38409
38447
38513
38538
38582
38674
38712
38778
38820
38834
38871
38925
38941
39052
39054
39168
39249
39279
39297
39304
39326
39390
39428
39436
39477
39551
39567
39615
39629
39630
39671
39720
39748
39811
39819
39833
39881
39904
39937
40035
40122
40152
40153
40180
40262
40266
40307
40319
40377
40378
40443
40465
40500
40511
40515
40551
40556
40610
40670
40713
40746
40787
40856
40859
40877
40895
40908
40939
40948
40983
41029
41039
41252
41298
41420
41422
41431
41434
41465
41707
41747
41748
41770
41797
41818
41831
41853
41856
41859
41879
41902
42014
42025
42096
42157
42163
42168
42233
42251
42252
42329
42359
42411
42416
42429
42464
42478
42584
42604
42617
42620
42719
42740
42741
42746
42835
42959
43021
43024
43059
43163
43172
43222
43228
43281
43338
43369
43374
43457
43466
43482
43487
43545
43587
43617
43645
43669
43673
43706
43852
43864
43886
43922
43956
43958
43989
43991
44032
44087
44109
44174
44193
44329
44375
44438
44446
44471
44498
44549
44559
44685
44797
44818
45113
45123
45157
45210
45237
45266
45327
45381
45390
45404
45567
45577
45609
45612
45719
45740
45821
45883
45907
45982
46052
46075
46107
46119
46142
46351
46380
46409
46524
46537
46640
46650
46652
46785
46811
46903
46921
46936
47075
47084
47151
47246
47303
47343
47384
47425
47442
47453
47464
47477
47529
47539
47666
47777
47802
47831
47888
47895
47900
47963
47975
48070
48135
48181
48350
48429
48513
48522
48523
48530
48547
48549
48605
48675
48711
48792
48799
48908
48926
49001
49018
49020
49122
49141
49250
49287
49295
49326
49337
49380
49480
49494
49565
49583
49586
49652
49701
49771
49804
49805
49879
49919
49938
49955
49990
50046
50070
50095
50288
50324
50383
50475
50487
50554
50568
50570
50573
50577
50658
50684
50771
50781
50803
50825
50880
50918
51015
51048
51064
51065
51079
51128
51146
51196
51212
51220
51248
51261
51297
51298
51322
51340
51351
51362
51468
51504
51507
51519
51633
51692
51699
51750
51758
51792
51806
51821
51891
51963
52006
52075
52108
52266
52363
52461
52525
52557
52590
52628
52661
52665
52703
52715
52798
52825
52901
52914
52933
52941
52997
53040
53102
53188
53204
53379
53395
53523
53604
53618
53650
53658
53669
53735
53765
53793
53861
53913
53938
53946
53981
54031
54088
54132
54134
54181
54202
54242
54260
54268
54310
54323
54358
54401
54505
54525
54614
54633
54765
54862
54884
54949
54969
55006
55032
55052
55084
55098
55118
55189
55197
55277
55334
55425
55442
55479
55496
55617
55625
55650
55658
55675
55680
55683
55698
55736
55779
55809
55812
55824
55938
55982
56081
56089
56090
56091
56104
56118
56159
56195
56224
56286
56303
56341
56350
56351
56360
56452
56591
56592
56604
56672
56681
56698
56727
56780
56803
56865
56872
56877
56910
56959
56975
56980
57113
57158
57182
57208
57218
57247
57315
57323
57383
57385
57393
57398
57418
57420
57460
57465
57492
57556
57563
57566
57608
57662
57664
57849
57869
57893
57952
58027
58145
58147
58152
58210
58225
58244
58253
58257
58291
58381
58395
58430
58445
58448
58494
58497
58545
58570
58624
58650
58652
58685
58750
58765
58769
58784
58819
58908
58937
58969
58972
58995
59136
59234
59250
59253
59330
59349
59369
59408
59411
59417
59457
59575
59585
59676
59694
59810
59816
59828
59866
59932
59975
60032
60074
60084
60091
60122
60132
60160
60199
60262
60360
60381
60426
60450
60465
60485
60489
60588
60770
60771
60811
60894
60902
60941
61039
61109
61135
61145
61220
61221
61242
61265
61267
61285
61325
61345
61353
61434
61476
61486
61505
61569
61583
61603
61674
61679
61704
61709
61721
61726
61746
61751
61850
61904
61976
61999
62022
62098
62146
62190
62194
62222
62256
62294
62331
62348
62381
62385
62387
62397
62429
62452
62458
62604
62643
62684
62685
62754
62771
62803
62854
62900
62960
62976
63024
63143
63165
63199
63207
63210
63249
63273
63405
63435
63444
63466
63469
63474
63548
63559
63608
63633
63735
63760
63856
63868
63879
63938
63963
64003
64161
64193
64215
64290
64409
64433
64447
64532
64666
64688
64698
64743
64771
64773
64774
64780
64783
64851
64974
64983
64989
65050
65055
65064
65142
65156
65160
65196
65212
65277
65287
65349
65383
65394
65404
65475
65476
65535
65555
65629
65657
65669
65679
65726
65762
65767
65782
65895
65909
65948
65949
65951
65988
66019
66024
66088
66199
66200
66263
66312
66314
66325
66368
66383
66386
66397
66508
66563
66616
66635
66666
66685
66688
66716
66723
66781
66819
66826
66839
66881
66929
66938
66979
66992
67055
67107
67154
67185
67254
67297
67301
67412
67417
67459
67480
67508
67557
67594
67602
67636
67637
67651
67675
67753
67761
67891
67933
67940
68016
68032
68076
68081
68092
68101
68170
68215
68238
68264
68275
68329
68331
68335
68342
68438
68442
68488
68547
68573
68580
68583
68597
68599
68610
68621
68633
68657
68673
68689
68720
68752
68775
68844
68898
68903
68916
68919
68947
69070
69101
69164
69216
69258
69304
69315
69351
69393
69495
69504
69532
69549
69559
69564
69630
69634
69643
69687
69841
69846
69906
70026
70071
70088
70165
70202
70259
70268
70327
70328
70357
70358
70441
70484
70499
70500
70533
70551
70595
70670
70776
70857
70861
70992
70997
71029
71107
71108
71154
71192
71214
71263
71420
71450
71465
71566
71609
71612
71653
71658
71853
71979
72004
72009
72051
72157
72176
72247
72272
72280
72287
72320
72345
72352
72458
72479
72624
72706
72797
72807
72835
72844
72891
72898
73166
73204
73291
73313
73348
73352
73366
73396
73551
73558
73586
73635
73684
73728
73807
73853
73942
73949
73971
74134
74231
74262
74269
74330
74339
74432
74506
74616
74641
74737
74738
74753
74762
74803
74807
74847
74894
74922
74931
74967
75001
75042
75087
75125
75150
75204
75254
75355
75357
75386
75394
75411
75532
75567
75595
75621
75648
75670
75692
75733
75940
76030
76095
76207
76316
76361
76369
76416
76495
76538
76645
76662
76760
76839
76886
76989
76992
77054
77066
77087
77102
77132
77165
77225
77250
77309
77368
77402
77500
77504
77564
77775
77801
77841
77842
77872
77902
77973
78020
78061
78064
78108
78158
78181
78265
78289
78431
78503
78526
78609
78672
78712
78727
78767
78869
78923
78932
79144
79172
79230
79289
79324
79339
79350
79353
79374
79395
79422
79423
79519
79565
79570
79596
79605
79663
79713
79736
79789
79798
79874
79950
79996
80050
80078
80119
80157
80209
80222
80240
80243
80252
80260
80338
80367
80474
80498
80530
80608
80658
80739
80848
80853
80888
80962
80978
80999
81014
81068
81090
81115
81150
81152
81157
81158
81187
81326
81338
81347
81366
81396
81489
81531
81541
81575
81603
81610
81688
81690
81745
81760
81780
81950
81967
82048
82126
82151
82200
82263
82279
82290
82301
82308
82336
82375
82381
82395
82407
82416
82444
82466
82523
82559
82567
82575
82582
82623
82687
82694
82821
82926
82954
82956
82988
83045
83054
83154
83271
83429
83453
83502
83731
83763
83812
83866
83888
83943
83961
83984
83993
84013
84089
84092
84099
84130
84140
84154
84174
84204
84224
84277
84357
84358
84412
84462
84491
84515
84570
84641
84680
84750
84792
84800
84954
84973
84984
85018
85028
85075
85167
85256
85272
85381
85399
85408
85434
85443
85446
85458
85494
85590
85604
85648
85662
85677
85691
85738
85760
85777
85817
85853
85866
85892
85906
85943
85952
85969
86006
86052
86081
86191
86202
86209
86237
86303
86435
86439
86458
86568
86714
86757
86761
86775
86852
86956
86960
86961
87029
87034
87077
87149
87225
87251
87315
87322
87346
87454
87462
87506
87539
87607
87631
87654
87687
87694
87699
87728
87729
87763
87801
87822
87883
87902
87987
87992
88121
88124
88157
88186
88211
88241
88255
88453
88479
88530
88532
88577
88582
88591
88597
88621
88720
88772
88795
88808
88851
88976
89020
89035
89042
89077
89173
89182
89194
89200
89249
89264
89294
89381
89414
89473
89495
89595
89611
89771
89804
89807
89929
90000
90062
90074
90081
90147
90158
90168
90225
90272
90417
90437
90488
90525
90555
90559
90591
90602
90620
90649
90712
90825
90834
90880
90958
90960
91059
91066
91098
91152
91175
91332
91358
91405
91425
91446
91456
91471
91482
91499
91513
91597
91623
91629
91673
91676
91687
91698
91763
91828
91870
91948
92028
92038
92044
92139
92159
92177
92180
92198
92224
92276
92307
92329
92333
92348
92365
92402
92444
92490
92502
92517
92528
92535
92600
92606
92630
92649
92657
92683
92713
92803
92890
92938
92958
92978
93015
93026
93120
93202
93210
93280
93327
93338
93342
93345
93432
93477
93503
93528
93565
93581
93635
93640
93652
93670
93680
93724
93755
93791
93837
93868
93875
93909
93937
93949
93975
94070
94133
94243
94321
94414
94488
94492
94506
94582
94585
94601
94646
94682
94742
94816
94822
94849
94894
94918
94939
94956
94966
95007
95066
95106
95117
95257
95260
95285
95296
95321
95334
95381
95473
95616
95665
95701
95783
95804
95858
95928
95944
95963
96028
96105
96183
96208
96234
96245
96266
96302
96310
96347
96425
96460
96555
96571
96758
96786
96799
96848
96928
96940
96971
96979
96994
97113
97150
97245
97277
97283
97381
97391
97425
97450
97567
97755
97772
97836
97882
97890
97910
97912
97914
97997
98007
98011
98031
98046
98091
98161
98192
98290
98295
98371
98389
98426
98459
98465
98503
98509
98510
98576
98584
98719
98756
98795
98823
98863
98895
98925
98962
98999
99054
99098
99167
99191
99194
99218
99248
99291
99326
99345
99402
99445
99471
99511
99519
99577
99595
99637
99656
99689
99730
99763
99805
99849
99876
99891
99897
99934
99967
99970

